A Formally Grounded ODRL Evaluator: Implementation and Comparison

The ODRL policy language is emerging as the de-facto standard for policy modelling data access and usage preferences, AI governance policies and data workflows in European dataspaces. The current standard has no mathematical formal semantics to describe how a system should implement policy evaluation. This has resulted in a variety of systems and tools that implement their own interpretation of the language, which limits interoperability and cannot guarantee consistent results. Based on an existing semantic model of ODRL, we formalise the problems of ODRL evaluation for the access control and monitoring scenarios, in both static and streaming settings, and we provide a novel, efficient algorithm and implementation. We present the first ODRL Evaluator with transparent formal semantics and supporting all rule types. We experimentally measure its performance, analysing different scalability dimensions related to policy complexity and size of the data on which a policy is evaluated. We compare our system with the state-of-the-art by providing a comparative review of existing ODRL evaluators, which highlights the differences in supported ODRL features and evaluation modes.

==> experiments/test_force/ghent.csv <==
id,runtime
1,1145.6313560000017
2,1321.252532999999
3,1366.2965870000007
4,1279.9419650000018
5,1248.3186229999992
6,1288.844189000003
7,1269.9452249999995
8,1254.8004140000012
9,1278.6281949999975
10,1297.582489000004
11,1356.1980079999994
12,1272.315945000002
13,1270.5276069999964
14,1279.548232000001
15,1402.4636979999996
16,1233.3128429999997
17,1368.022447000003
18,1229.8603929999954
19,1438.2682399999976
20,1311.3126459999985
21,1435.9745790000015
22,1367.6494759999987
23,1362.3956049999979
24,1464.4871770000027
25,1324.8867019999961
26,1437.766018000002
27,1352.7278229999938
28,1438.3063889999976
29,1280.1787579999946
30,1453.7979979999945
31,1425.3655149999977
32,1480.7039779999977
33,1506.0590950000042
34,1528.8841050000046
35,1404.7836160000006
36,1382.55251400001
37,1449.0298179999954
38,1475.6813819999952
39,1439.4075400000002
40,1408.4766539999982
41,1599.9263409999985
42,1507.5823920000112
43,1420.2743939999928
44,1445.1146080000035
45,1472.3068920000078
46,1455.1856499999994
47,1448.1040490000014
48,1435.0791650000028
49,1458.6454430000013
50,1477.399602000005
51,1435.273331999997
52,1472.813141000006
53,1441.8654220000026
54,1495.282926999993
55,1280.7949539999972
56,1290.9128900000069
57,1249.2877299999964
58,1359.5998149999941
59,1346.3789370000013
60,1441.3942299999908
61,1411.0038849999983
62,27582.763839000007
63,28803.94185100001
64,28877.751630999963
65,2323.8917870000005
66,1609.2250520000234
67,1556.6260540000512
68,1488.3087689999957

==> experiments/test_force/oval.csv <==
id,runtime
1,39.07074499875307
2,21.698536991607398
3,23.490747989853844
4,22.450840988312848
5,23.769449995597824
6,24.608653999166563
7,21.256834006635472
8,23.663649000809528
9,24.182651992305182
10,25.132358001428656
11,20.635330001823604
12,21.609836010611616
13,24.120650996337645
14,21.275232997140847
15,24.17715200863313
16,22.050739004043862
17,22.220038998057134
18,22.95414400578011
19,25.68046200030949
20,31.06349500012584
21,23.479948009480722
22,28.385079000145197
23,24.553153998567723
24,23.147244995925575
25,21.777936999569647
26,26.202863999060355
27,21.81913699314464
28,24.76565599499736
29,23.401847007335164
30,27.152670998475514
31,23.77524999610614
32,22.7655429916922
33,24.400554000749253
34,29.611185993417166
35,23.875350001617335
36,25.308258991572075
37,22.673843006487004
38,25.51726000092458
39,23.486548001528718
40,22.93554399511777
41,25.785962003283203
42,25.023456997587346
43,25.687961009680294
44,22.745042995666154
45,24.138952008797787
46,25.62606100400444
47,24.197952006943524
48,30.44479100208264
49,25.184058002196252
50,24.28585200686939
51,22.928443999262527
52,22.235439988435246
53,23.433746988303028
54,21.75023600284476
55,23.317245999351144
56,23.786049001500942
57,22.209239992662333
58,26.7402680037776
59,28.1145769986324
60,33.979714004090056
61,27.206170998397283
62,152.05345500726253
63,164.40003299794625
64,153.28436299751047
65,31.668798997998238
66,31.348097007139586
67,25.87476299959235
68,27.558072993997484

==> experiments/test_results/all_sotw_size_100_duties_remedies_all.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
6,1,1,1,1,100,1,1,100,6,1,21,100,0.03388350699970033,0.5,0.5,True
6,1,1,1,1,100,1,1,100,6,1,21,100,0.030315878997498658,0.5,0.5,False
6,1,1,1,1,100,1,1,100,6,1,21,100,0.029522551001718966,0.5,0.5,True
6,1,1,1,1,100,1,1,100,6,1,21,100,0.030291277998912847,0.5,0.5,True
6,1,1,1,1,100,1,1,100,6,1,21,100,0.03605158299978939,0.5,0.5,False
6,1,1,1,1,100,1,1,100,6,1,21,100,0.030567388002964435,0.5,0.5,True
6,1,1,1,1,100,1,1,100,6,1,21,100,0.03399840999918524,0.5,0.5,True
6,1,1,1,1,100,1,1,100,6,1,21,100,0.03370101999826147,0.5,0.5,True
6,1,1,1,1,100,1,1,100,6,1,21,100,0.02918825700180605,0.5,0.5,True
6,1,1,1,1,100,1,1,100,6,1,21,100,0.029423665000649635,0.5,0.5,True
18,3,3,3,1,100,1,1,100,6,1,21,100,0.04664788800073438,0.5,0.5,False
18,3,3,3,1,100,1,1,100,6,1,21,100,0.04211562399723334,0.5,0.5,False
18,3,3,3,1,100,1,1,100,6,1,21,100,0.05291621500145993,0.5,0.5,True
18,3,3,3,1,100,1,1,100,6,1,21,100,0.04204562199811335,0.5,0.5,False
18,3,3,3,1,100,1,1,100,6,1,21,100,0.04046676500001922,0.5,0.5,True
18,3,3,3,1,100,1,1,100,6,1,21,100,0.041803812000580365,0.5,0.5,True
18,3,3,3,1,100,1,1,100,6,1,21,100,0.040007048002735246,0.5,0.5,True
18,3,3,3,1,100,1,1,100,6,1,21,100,0.041371696999704,0.5,0.5,False
18,3,3,3,1,100,1,1,100,6,1,21,100,0.04370298199864919,0.5,0.5,True
18,3,3,3,1,100,1,1,100,6,1,21,100,0.045909759999631206,0.5,0.5,False
30,5,5,5,1,100,1,1,100,6,1,21,100,0.05425586099954671,0.5,0.5,False
30,5,5,5,1,100,1,1,100,6,1,21,100,0.0531550209998386,0.5,0.5,False
30,5,5,5,1,100,1,1,100,6,1,21,100,0.052773407001950545,0.5,0.5,False
30,5,5,5,1,100,1,1,100,6,1,21,100,0.05164376600077958,0.5,0.5,True
30,5,5,5,1,100,1,1,100,6,1,21,100,0.05558710900004371,0.5,0.5,False
30,5,5,5,1,100,1,1,100,6,1,21,100,0.052012280000781175,0.5,0.5,False
30,5,5,5,1,100,1,1,100,6,1,21,100,0.055428603998734616,0.5,0.5,True
30,5,5,5,1,100,1,1,100,6,1,21,100,0.05446116800158052,0.5,0.5,True
30,5,5,5,1,100,1,1,100,6,1,21,100,0.05443076699884841,0.5,0.5,False
30,5,5,5,1,100,1,1,100,6,1,21,100,0.052224088001821656,0.5,0.5,False
36,6,6,6,1,100,1,1,100,6,1,21,100,0.06203464200007147,0.5,0.5,False
36,6,6,6,1,100,1,1,100,6,1,21,100,0.0629741729972011,0.5,0.5,False
36,6,6,6,1,100,1,1,100,6,1,21,100,0.06362539300243952,0.5,0.5,False
36,6,6,6,1,100,1,1,100,6,1,21,100,0.061339809999481076,0.5,0.5,True
36,6,6,6,1,100,1,1,100,6,1,21,100,0.06464102999962051,0.5,0.5,False
36,6,6,6,1,100,1,1,100,6,1,21,100,0.06060498399892822,0.5,0.5,False
36,6,6,6,1,100,1,1,100,6,1,21,100,0.05806069199752528,0.5,0.5,True
36,6,6,6,1,100,1,1,100,6,1,21,100,0.06069358799868496,0.5,0.5,True
36,6,6,6,1,100,1,1,100,6,1,21,100,0.06573286899947561,0.5,0.5,False
36,6,6,6,1,100,1,1,100,6,1,21,100,0.06442072099889629,0.5,0.5,True
48,8,8,8,1,100,1,1,100,6,1,21,100,0.0802015900007973,0.5,0.5,False
48,8,8,8,1,100,1,1,100,6,1,21,100,0.07186048999938066,0.5,0.5,False
48,8,8,8,1,100,1,1,100,6,1,21,100,0.07061554499887279,0.5,0.5,False
48,8,8,8,1,100,1,1,100,6,1,21,100,0.07767270800104598,0.5,0.5,False
48,8,8,8,1,100,1,1,100,6,1,21,100,0.07298143899970455,0.5,0.5,False
48,8,8,8,1,100,1,1,100,6,1,21,100,0.07246641999881831,0.5,0.5,False
48,8,8,8,1,100,1,1,100,6,1,21,100,0.07040144499842427,0.5,0.5,False
48,8,8,8,1,100,1,1,100,6,1,21,100,0.07386817099904874,0.5,0.5,False
48,8,8,8,1,100,1,1,100,6,1,21,100,0.08267159000024549,0.5,0.5,False
48,8,8,8,1,100,1,1,100,6,1,21,100,0.07386777099964092,0.5,0.5,False
60,10,10,10,1,100,1,1,100,6,1,21,100,0.09690370400130632,0.5,0.5,True
60,10,10,10,1,100,1,1,100,6,1,21,100,0.08603631100049824,0.5,0.5,False
60,10,10,10,1,100,1,1,100,6,1,21,100,0.09588656699997955,0.5,0.5,False
60,10,10,10,1,100,1,1,100,6,1,21,100,0.10062393899715971,0.5,0.5,False
60,10,10,10,1,100,1,1,100,6,1,21,100,0.09561675599979935,0.5,0.5,False
60,10,10,10,1,100,1,1,100,6,1,21,100,0.08120682899971143,0.5,0.5,False
60,10,10,10,1,100,1,1,100,6,1,21,100,0.08456944900171948,0.5,0.5,False
60,10,10,10,1,100,1,1,100,6,1,21,100,0.09904697200181545,0.5,0.5,False
60,10,10,10,1,100,1,1,100,6,1,21,100,0.11215574399830075,0.5,0.5,False
60,10,10,10,1,100,1,1,100,6,1,21,100,0.09853745299915317,0.5,0.5,False
66,11,11,11,1,100,1,1,100,6,1,21,100,0.08884270300040953,0.5,0.5,False
66,11,11,11,1,100,1,1,100,6,1,21,100,0.09603056299965829,0.5,0.5,False
66,11,11,11,1,100,1,1,100,6,1,21,100,0.08840098800283158,0.5,0.5,False
66,11,11,11,1,100,1,1,100,6,1,21,100,0.11505694999868865,0.5,0.5,False
66,11,11,11,1,100,1,1,100,6,1,21,100,0.09670708700286923,0.5,0.5,False
66,11,11,11,1,100,1,1,100,6,1,21,100,0.08791457099869149,0.5,0.5,False
66,11,11,11,1,100,1,1,100,6,1,21,100,0.09200662100192858,0.5,0.5,False
66,11,11,11,1,100,1,1,100,6,1,21,100,0.10552530900167767,0.5,0.5,False
66,11,11,11,1,100,1,1,100,6,1,21,100,0.08537338200039812,0.5,0.5,False
66,11,11,11,1,100,1,1,100,6,1,21,100,0.11989412799812271,0.5,0.5,False
78,13,13,13,1,100,1,1,100,6,1,21,100,0.11117921300319722,0.5,0.5,False
78,13,13,13,1,100,1,1,100,6,1,21,100,0.09754922100182739,0.5,0.5,False
78,13,13,13,1,100,1,1,100,6,1,21,100,0.10605532800036599,0.5,0.5,False
78,13,13,13,1,100,1,1,100,6,1,21,100,0.10453757299910649,0.5,0.5,False
78,13,13,13,1,100,1,1,100,6,1,21,100,0.10628333600106998,0.5,0.5,False
78,13,13,13,1,100,1,1,100,6,1,21,100,0.1298389869989478,0.5,0.5,False
78,13,13,13,1,100,1,1,100,6,1,21,100,0.1024401980030234,0.5,0.5,False
78,13,13,13,1,100,1,1,100,6,1,21,100,0.10783599199930904,0.5,0.5,False
78,13,13,13,1,100,1,1,100,6,1,21,100,0.10158966699964367,0.5,0.5,False
78,13,13,13,1,100,1,1,100,6,1,21,100,0.10860922000210849,0.5,0.5,False
90,15,15,15,1,100,1,1,100,6,1,21,100,0.11861578100069892,0.5,0.5,False
90,15,15,15,1,100,1,1,100,6,1,21,100,0.12228331299775164,0.5,0.5,False
90,15,15,15,1,100,1,1,100,6,1,21,100,0.1144610310002463,0.5,0.5,False
90,15,15,15,1,100,1,1,100,6,1,21,100,0.11556017100156168,0.5,0.5,False
90,15,15,15,1,100,1,1,100,6,1,21,100,0.11566957499962882,0.5,0.5,False
90,15,15,15,1,100,1,1,100,6,1,21,100,0.11200204199849395,0.5,0.5,False
90,15,15,15,1,100,1,1,100,6,1,21,100,0.1260697510006139,0.5,0.5,False
90,15,15,15,1,100,1,1,100,6,1,21,100,0.11549506499795825,0.5,0.5,False
90,15,15,15,1,100,1,1,100,6,1,21,100,0.11733813099999679,0.5,0.5,False
90,15,15,15,1,100,1,1,100,6,1,21,100,0.12212190399804967,0.5,0.5,False
96,16,16,16,1,100,1,1,100,6,1,21,100,0.12012803199831978,0.5,0.5,False
96,16,16,16,1,100,1,1,100,6,1,21,100,0.11935510399780469,0.5,0.5,False
96,16,16,16,1,100,1,1,100,6,1,21,100,0.11983532099839067,0.5,0.5,False
96,16,16,16,1,100,1,1,100,6,1,21,100,0.14417409900124767,0.5,0.5,False
96,16,16,16,1,100,1,1,100,6,1,21,100,0.13022999600070762,0.5,0.5,False
96,16,16,16,1,100,1,1,100,6,1,21,100,0.11979921999954968,0.5,0.5,False
96,16,16,16,1,100,1,1,100,6,1,21,100,0.11461483300081454,0.5,0.5,False
96,16,16,16,1,100,1,1,100,6,1,21,100,0.1241379950006376,0.5,0.5,False
96,16,16,16,1,100,1,1,100,6,1,21,100,0.11866010099765845,0.5,0.5,False
96,16,16,16,1,100,1,1,100,6,1,21,100,0.11789307400249527,0.5,0.5,False


==> experiments/test_results/avg_all_sotw_size_100_duties_remedies_all.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
6,1,1,1,1,100,1,1,100,6,1,21,100,0.0316943538000487,0.5,0.5,
18,3,3,3,1,100,1,1,100,6,1,21,100,0.043698741299886025,0.5,0.5,
30,5,5,5,1,100,1,1,100,6,1,21,100,0.05359720710039255,0.5,0.5,
36,6,6,6,1,100,1,1,100,6,1,21,100,0.062412790199232404,0.5,0.5,
48,8,8,8,1,100,1,1,100,6,1,21,100,0.0746607168995979,0.5,0.5,
60,10,10,10,1,100,1,1,100,6,1,21,100,0.09505837239994434,0.5,0.5,
66,11,11,11,1,100,1,1,100,6,1,21,100,0.09757523020052758,0.5,0.5,
78,13,13,13,1,100,1,1,100,6,1,21,100,0.10759187350085994,0.5,0.5,
90,15,15,15,1,100,1,1,100,6,1,21,100,0.11796167639949999,0.5,0.5,
96,16,16,16,1,100,1,1,100,6,1,21,100,0.12288277749976259,0.5,0.5,


==> experiments/test_results/avg_permissions_sotw_size_100_no_duties.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
10,10,0,0,0,0,1,0,0,6,1,21,100,0.023097841299750142,0.5,0.5,
20,20,0,0,0,0,1,0,0,6,1,21,100,0.029383762100042076,0.5,0.5,
30,30,0,0,0,0,1,0,0,6,1,21,100,0.03507483469984436,0.5,0.5,
40,40,0,0,0,0,1,0,0,6,1,21,100,0.042765392100045575,0.5,0.5,
50,50,0,0,0,0,1,0,0,6,1,21,100,0.0462528560001374,0.5,0.5,
60,60,0,0,0,0,1,0,0,6,1,21,100,0.05490894460017444,0.5,0.5,
70,70,0,0,0,0,1,0,0,6,1,21,100,0.05732877750051557,0.5,0.5,
80,80,0,0,0,0,1,0,0,6,1,21,100,0.06599385000008624,0.5,0.5,
90,90,0,0,0,0,1,0,0,6,1,21,100,0.0707114544002252,0.5,0.5,
100,100,0,0,0,0,1,0,0,6,1,21,100,0.07889721930005181,0.5,0.5,


==> experiments/test_results/permissions_sotw_size_100_no_duties.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
10,10,0,0,0,0,1,0,0,6,1,21,100,0.023720915998637793,0.5,0.5,True
10,10,0,0,0,0,1,0,0,6,1,21,100,0.02316197599975567,0.5,0.5,True
10,10,0,0,0,0,1,0,0,6,1,21,100,0.023097670999050024,0.5,0.5,False
10,10,0,0,0,0,1,0,0,6,1,21,100,0.024823495999953593,0.5,0.5,False
10,10,0,0,0,0,1,0,0,6,1,21,100,0.021864181999262655,0.5,0.5,True
10,10,0,0,0,0,1,0,0,6,1,21,100,0.02166226800000004,0.5,0.5,True
10,10,0,0,0,0,1,0,0,6,1,21,100,0.022961460999795236,0.5,0.5,True
10,10,0,0,0,0,1,0,0,6,1,21,100,0.023077069999999367,0.5,0.5,True
10,10,0,0,0,0,1,0,0,6,1,21,100,0.02353800300079456,0.5,0.5,True
10,10,0,0,0,0,1,0,0,6,1,21,100,0.0230713700002525,0.5,0.5,True
20,20,0,0,0,0,1,0,0,6,1,21,100,0.03049100600037491,0.5,0.5,True
20,20,0,0,0,0,1,0,0,6,1,21,100,0.028836293999120244,0.5,0.5,False
20,20,0,0,0,0,1,0,0,6,1,21,100,0.03237804999844229,0.5,0.5,False
20,20,0,0,0,0,1,0,0,6,1,21,100,0.031031853000968113,0.5,0.5,True
20,20,0,0,0,0,1,0,0,6,1,21,100,0.02841706199978944,0.5,0.5,True
20,20,0,0,0,0,1,0,0,6,1,21,100,0.028953702001672355,0.5,0.5,True
20,20,0,0,0,0,1,0,0,6,1,21,100,0.0291629160001321,0.5,0.5,False
20,20,0,0,0,0,1,0,0,6,1,21,100,0.029257322999910684,0.5,0.5,True
20,20,0,0,0,0,1,0,0,6,1,21,100,0.026649034000001848,0.5,0.5,True
20,20,0,0,0,0,1,0,0,6,1,21,100,0.028660381000008783,0.5,0.5,True
30,30,0,0,0,0,1,0,0,6,1,21,100,0.03525935899961041,0.5,0.5,True
30,30,0,0,0,0,1,0,0,6,1,21,100,0.03330341699984274,0.5,0.5,True
30,30,0,0,0,0,1,0,0,6,1,21,100,0.03550727800029563,0.5,0.5,True
30,30,0,0,0,0,1,0,0,6,1,21,100,0.035999913001433015,0.5,0.5,True
30,30,0,0,0,0,1,0,0,6,1,21,100,0.037074288999065175,0.5,0.5,False
30,30,0,0,0,0,1,0,0,6,1,21,100,0.0372369010001421,0.5,0.5,True
30,30,0,0,0,0,1,0,0,6,1,21,100,0.03349542899923108,0.5,0.5,True
30,30,0,0,0,0,1,0,0,6,1,21,100,0.03701348499998858,0.5,0.5,True
30,30,0,0,0,0,1,0,0,6,1,21,100,0.0333568189998914,0.5,0.5,True
30,30,0,0,0,0,1,0,0,6,1,21,100,0.03250145699894347,0.5,0.5,True
40,40,0,0,0,0,1,0,0,6,1,21,100,0.05177645499861683,0.5,0.5,True
40,40,0,0,0,0,1,0,0,6,1,21,100,0.03727390400126751,0.5,0.5,True
40,40,0,0,0,0,1,0,0,6,1,21,100,0.04242867699940689,0.5,0.5,True
40,40,0,0,0,0,1,0,0,6,1,21,100,0.0473210320014914,0.5,0.5,False
40,40,0,0,0,0,1,0,0,6,1,21,100,0.03896372599956521,0.5,0.5,True
40,40,0,0,0,0,1,0,0,6,1,21,100,0.0419996459986578,0.5,0.5,True
40,40,0,0,0,0,1,0,0,6,1,21,100,0.047717460000058054,0.5,0.5,False
40,40,0,0,0,0,1,0,0,6,1,21,100,0.03847239199967589,0.5,0.5,True
40,40,0,0,0,0,1,0,0,6,1,21,100,0.03973868400134961,0.5,0.5,True
40,40,0,0,0,0,1,0,0,6,1,21,100,0.04196194500036654,0.5,0.5,True
50,50,0,0,0,0,1,0,0,6,1,21,100,0.04448662799950398,0.5,0.5,True
50,50,0,0,0,0,1,0,0,6,1,21,100,0.041573716000129934,0.5,0.5,True
50,50,0,0,0,0,1,0,0,6,1,21,100,0.04709001700030058,0.5,0.5,True
50,50,0,0,0,0,1,0,0,6,1,21,100,0.04697300800035009,0.5,0.5,False
50,50,0,0,0,0,1,0,0,6,1,21,100,0.04563711099945067,0.5,0.5,True
50,50,0,0,0,0,1,0,0,6,1,21,100,0.050787885000318056,0.5,0.5,False
50,50,0,0,0,0,1,0,0,6,1,21,100,0.04548580000118818,0.5,0.5,True
50,50,0,0,0,0,1,0,0,6,1,21,100,0.0473375350011338,0.5,0.5,True
50,50,0,0,0,0,1,0,0,6,1,21,100,0.045736718999251025,0.5,0.5,False
50,50,0,0,0,0,1,0,0,6,1,21,100,0.04742014099974767,0.5,0.5,True
60,60,0,0,0,0,1,0,0,6,1,21,100,0.050715580000542104,0.5,0.5,True
60,60,0,0,0,0,1,0,0,6,1,21,100,0.05338227399988682,0.5,0.5,True
60,60,0,0,0,0,1,0,0,6,1,21,100,0.05241980400023749,0.5,0.5,False
60,60,0,0,0,0,1,0,0,6,1,21,100,0.06770531300207949,0.5,0.5,False
60,60,0,0,0,0,1,0,0,6,1,21,100,0.05298844600110897,0.5,0.5,True
60,60,0,0,0,0,1,0,0,6,1,21,100,0.05870316000073217,0.5,0.5,False
60,60,0,0,0,0,1,0,0,6,1,21,100,0.051700651998544345,0.5,0.5,True
60,60,0,0,0,0,1,0,0,6,1,21,100,0.051968670999485767,0.5,0.5,True
60,60,0,0,0,0,1,0,0,6,1,21,100,0.05716294800004107,0.5,0.5,False
60,60,0,0,0,0,1,0,0,6,1,21,100,0.05234259799908614,0.5,0.5,True
70,70,0,0,0,0,1,0,0,6,1,21,100,0.051916467000410194,0.5,0.5,True
70,70,0,0,0,0,1,0,0,6,1,21,100,0.052371697001944995,0.5,0.5,True
70,70,0,0,0,0,1,0,0,6,1,21,100,0.06375732300148229,0.5,0.5,True
70,70,0,0,0,0,1,0,0,6,1,21,100,0.05625147899991134,0.5,0.5,True
70,70,0,0,0,0,1,0,0,6,1,21,100,0.056343786000070395,0.5,0.5,True
70,70,0,0,0,0,1,0,0,6,1,21,100,0.060066256002755836,0.5,0.5,True
70,70,0,0,0,0,1,0,0,6,1,21,100,0.06179868099934538,0.5,0.5,False
70,70,0,0,0,0,1,0,0,6,1,21,100,0.06133884900191333,0.5,0.5,False
70,70,0,0,0,0,1,0,0,6,1,21,100,0.055562829998962115,0.5,0.5,True
70,70,0,0,0,0,1,0,0,6,1,21,100,0.05388040699835983,0.5,0.5,True
80,80,0,0,0,0,1,0,0,6,1,21,100,0.059567219999735244,0.5,0.5,True
80,80,0,0,0,0,1,0,0,6,1,21,100,0.06403504399713711,0.5,0.5,False
80,80,0,0,0,0,1,0,0,6,1,21,100,0.06841346099827206,0.5,0.5,True
80,80,0,0,0,0,1,0,0,6,1,21,100,0.06474888700176962,0.5,0.5,True
80,80,0,0,0,0,1,0,0,6,1,21,100,0.06608548399890424,0.5,0.5,True
80,80,0,0,0,0,1,0,0,6,1,21,100,0.062162100002751686,0.5,0.5,True
80,80,0,0,0,0,1,0,0,6,1,21,100,0.0795846610017179,0.5,0.5,False
80,80,0,0,0,0,1,0,0,6,1,21,100,0.06174577099955059,0.5,0.5,True
80,80,0,0,0,0,1,0,0,6,1,21,100,0.06696734800061677,0.5,0.5,True
80,80,0,0,0,0,1,0,0,6,1,21,100,0.0666285240004072,0.5,0.5,True
90,90,0,0,0,0,1,0,0,6,1,21,100,0.068733976000658,0.5,0.5,True
90,90,0,0,0,0,1,0,0,6,1,21,100,0.0748754199994437,0.5,0.5,False
90,90,0,0,0,0,1,0,0,6,1,21,100,0.06805832700047176,0.5,0.5,True
90,90,0,0,0,0,1,0,0,6,1,21,100,0.07034569200186525,0.5,0.5,True
90,90,0,0,0,0,1,0,0,6,1,21,100,0.0680983300007938,0.5,0.5,True
90,90,0,0,0,0,1,0,0,6,1,21,100,0.07348395500230254,0.5,0.5,True
90,90,0,0,0,0,1,0,0,6,1,21,100,0.07134351599961519,0.5,0.5,True
90,90,0,0,0,0,1,0,0,6,1,21,100,0.06967190799696255,0.5,0.5,True
90,90,0,0,0,0,1,0,0,6,1,21,100,0.06939029000204755,0.5,0.5,True
90,90,0,0,0,0,1,0,0,6,1,21,100,0.07311312999809161,0.5,0.5,True
100,100,0,0,0,0,1,0,0,6,1,21,100,0.07796904499991797,0.5,0.5,False
100,100,0,0,0,0,1,0,0,6,1,21,100,0.0733853480014659,0.5,0.5,True
100,100,0,0,0,0,1,0,0,6,1,21,100,0.07983198199872277,0.5,0.5,True
100,100,0,0,0,0,1,0,0,6,1,21,100,0.07641013399916119,0.5,0.5,True
100,100,0,0,0,0,1,0,0,6,1,21,100,0.0737362399995618,0.5,0.5,True
100,100,0,0,0,0,1,0,0,6,1,21,100,0.08452792200114345,0.5,0.5,True
100,100,0,0,0,0,1,0,0,6,1,21,100,0.07461380400127382,0.5,0.5,True
100,100,0,0,0,0,1,0,0,6,1,21,100,0.08982801399906748,0.5,0.5,True
100,100,0,0,0,0,1,0,0,6,1,21,100,0.08098435099964263,0.5,0.5,False
100,100,0,0,0,0,1,0,0,6,1,21,100,0.07768535300056101,0.5,0.5,True


==> experiments/test_results_constraints/avg_constraints_sotw_size_100.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
159,10,10,10,0,100,1,0,100,6,0,0,100,0.05495912869810127,0.5,0.5,
955,10,10,10,0,100,1,0,100,6,5,5,100,0.04265059100143844,0.5,0.5,
1753,10,10,10,0,100,1,0,100,6,10,10,100,0.05267702290002489,0.5,0.5,
2560,10,10,10,0,100,1,0,100,6,15,15,100,0.04728035719890613,0.5,0.5,
3367,10,10,10,0,100,1,0,100,6,20,20,100,0.05404237799666589,0.5,0.5,
4162,10,10,10,0,100,1,0,100,6,25,25,100,0.05090426239912631,0.5,0.5,
4963,10,10,10,0,100,1,0,100,6,30,30,100,0.053235407000465786,0.5,0.5,
5768,10,10,10,0,100,1,0,100,6,35,35,100,0.058260763001453594,0.5,0.5,
6407,10,10,10,0,100,1,0,100,6,40,40,100,0.05469347190228291,0.5,0.5,
6406,10,10,10,0,100,1,0,100,6,45,45,100,0.05649336939968634,0.5,0.5,
6410,10,10,10,0,100,1,0,100,6,50,50,100,0.056313548200705554,0.5,0.5,
6406,10,10,10,0,100,1,0,100,6,55,55,100,0.06159485900279833,0.5,0.5,
6403,10,10,10,0,100,1,0,100,6,60,60,100,0.05933972740022,0.5,0.5,
6398,10,10,10,0,100,1,0,100,6,65,65,100,0.06280572209943784,0.5,0.5,
6400,10,10,10,0,100,1,0,100,6,70,70,100,0.056957467700704,0.5,0.5,
6396,10,10,10,0,100,1,0,100,6,75,75,100,0.05683905399637297,0.5,0.5,
6397,10,10,10,0,100,1,0,100,6,80,80,100,0.05860222469782457,0.5,0.5,
6397,10,10,10,0,100,1,0,100,6,85,85,100,0.05913032540120185,0.5,0.5,
6397,10,10,10,0,100,1,0,100,6,90,90,100,0.059034301101928574,0.5,0.5,
6398,10,10,10,0,100,1,0,100,6,95,95,100,0.05744490390352439,0.5,0.5,


==> experiments/test_results_constraints/avg_constraints_sotw_size_300.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
162,10,10,10,0,100,1,0,100,6,0,0,300,0.16191344459803075,0.5,0.5,
964,10,10,10,0,100,1,0,100,6,5,5,300,0.1288536905994988,0.5,0.5,
1767,10,10,10,0,100,1,0,100,6,10,10,300,0.15445270830241498,0.5,0.5,
2551,10,10,10,0,100,1,0,100,6,15,15,300,0.1521617452002829,0.5,0.5,
3352,10,10,10,0,100,1,0,100,6,20,20,300,0.1584513554989826,0.5,0.5,
4159,10,10,10,0,100,1,0,100,6,25,25,300,0.15249285320023773,0.5,0.5,
4963,10,10,10,0,100,1,0,100,6,30,30,300,0.16656044949631904,0.5,0.5,
5764,10,10,10,0,100,1,0,100,6,35,35,300,0.15686968249938218,0.5,0.5,
6396,10,10,10,0,100,1,0,100,6,40,40,300,0.16410418990417383,0.5,0.5,
6403,10,10,10,0,100,1,0,100,6,45,45,300,0.16850395959918388,0.5,0.5,
6402,10,10,10,0,100,1,0,100,6,50,50,300,0.18977544589870377,0.5,0.5,
6403,10,10,10,0,100,1,0,100,6,55,55,300,0.167247221202706,0.5,0.5,
6400,10,10,10,0,100,1,0,100,6,60,60,300,0.17348488770221593,0.5,0.5,
6409,10,10,10,0,100,1,0,100,6,65,65,300,0.16825468170136446,0.5,0.5,
6393,10,10,10,0,100,1,0,100,6,70,70,300,0.1629301151027903,0.5,0.5,
6405,10,10,10,0,100,1,0,100,6,75,75,300,0.1628934146981919,0.5,0.5,
6408,10,10,10,0,100,1,0,100,6,80,80,300,0.1685407240962377,0.5,0.5,
6400,10,10,10,0,100,1,0,100,6,85,85,300,0.17072193509957287,0.5,0.5,
6396,10,10,10,0,100,1,0,100,6,90,90,300,0.16059121019934536,0.5,0.5,
6405,10,10,10,0,100,1,0,100,6,95,95,300,0.16885211190092378,0.5,0.5,


==> experiments/test_results_constraints/avg_constraints_sotw_size_500.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
161,10,10,10,0,100,1,0,100,6,0,0,500,0.283852901100181,0.5,0.5,
962,10,10,10,0,100,1,0,100,6,5,5,500,0.23023612089891685,0.5,0.5,
1762,10,10,10,0,100,1,0,100,6,10,10,500,0.24575418490130688,0.5,0.5,
2549,10,10,10,0,100,1,0,100,6,15,15,500,0.25391277540184093,0.5,0.5,
3364,10,10,10,0,100,1,0,100,6,20,20,500,0.25576954409771135,0.5,0.5,
4158,10,10,10,0,100,1,0,100,6,25,25,500,0.26165828869852703,0.5,0.5,
4963,10,10,10,0,100,1,0,100,6,30,30,500,0.27628096069820457,0.5,0.5,
5756,10,10,10,0,100,1,0,100,6,35,35,500,0.2874089010991156,0.5,0.5,
6395,10,10,10,0,100,1,0,100,6,40,40,500,0.27904716919729255,0.5,0.5,
6399,10,10,10,0,100,1,0,100,6,45,45,500,0.2825654438012862,0.5,0.5,
6401,10,10,10,0,100,1,0,100,6,50,50,500,0.29919354649755403,0.5,0.5,
6406,10,10,10,0,100,1,0,100,6,55,55,500,0.2728069859993411,0.5,0.5,
6403,10,10,10,0,100,1,0,100,6,60,60,500,0.27970900899817935,0.5,0.5,
6408,10,10,10,0,100,1,0,100,6,65,65,500,0.29079531610186676,0.5,0.5,
6393,10,10,10,0,100,1,0,100,6,70,70,500,0.2745270906001679,0.5,0.5,
6408,10,10,10,0,100,1,0,100,6,75,75,500,0.27087157190107974,0.5,0.5,
6405,10,10,10,0,100,1,0,100,6,80,80,500,0.27656029290083095,0.5,0.5,
6406,10,10,10,0,100,1,0,100,6,85,85,500,0.27270997270097724,0.5,0.5,
6403,10,10,10,0,100,1,0,100,6,90,90,500,0.28174574480071896,0.5,0.5,
6396,10,10,10,0,100,1,0,100,6,95,95,500,0.2855793994953274,0.5,0.5,


==> experiments/test_results_constraints/constraints_sotw_size_100.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
155,10,10,10,0,100,1,0,100,6,0,0,100,0.058951396989868954,0.5,0.5,False
171,10,10,10,0,100,1,0,100,6,0,0,100,0.04937877500196919,0.5,0.5,False
154,10,10,10,0,100,1,0,100,6,0,0,100,0.05699420999735594,0.5,0.5,False
163,10,10,10,0,100,1,0,100,6,0,0,100,0.052353706007124856,0.5,0.5,False
158,10,10,10,0,100,1,0,100,6,0,0,100,0.059001699002692476,0.5,0.5,False
156,10,10,10,0,100,1,0,100,6,0,0,100,0.05494001899205614,0.5,0.5,False
159,10,10,10,0,100,1,0,100,6,0,0,100,0.056760820996714756,0.5,0.5,False
164,10,10,10,0,100,1,0,100,6,0,0,100,0.05323466900154017,0.5,0.5,False
173,10,10,10,0,100,1,0,100,6,0,0,100,0.048230892993160523,0.5,0.5,False
159,10,10,10,0,100,1,0,100,6,0,0,100,0.05974509799852967,0.5,0.5,False
955,10,10,10,0,100,1,0,100,6,5,5,100,0.044653567994828336,0.5,0.5,True
959,10,10,10,0,100,1,0,100,6,5,5,100,0.044826773009845056,0.5,0.5,True
965,10,10,10,0,100,1,0,100,6,5,5,100,0.039521387006971054,0.5,0.5,False
962,10,10,10,0,100,1,0,100,6,5,5,100,0.0457505070080515,0.5,0.5,False
962,10,10,10,0,100,1,0,100,6,5,5,100,0.04447876199265011,0.5,0.5,False
963,10,10,10,0,100,1,0,100,6,5,5,100,0.04344922500604298,0.5,0.5,True
957,10,10,10,0,100,1,0,100,6,5,5,100,0.03341287300281692,0.5,0.5,False
959,10,10,10,0,100,1,0,100,6,5,5,100,0.04412394900282379,0.5,0.5,True
962,10,10,10,0,100,1,0,100,6,5,5,100,0.04408516499097459,0.5,0.5,False
955,10,10,10,0,100,1,0,100,6,5,5,100,0.04220370099938009,0.5,0.5,False
1757,10,10,10,0,100,1,0,100,6,10,10,100,0.0481195110041881,0.5,0.5,True
1766,10,10,10,0,100,1,0,100,6,10,10,100,0.056570110988104716,0.5,0.5,False
1759,10,10,10,0,100,1,0,100,6,10,10,100,0.060115738000604324,0.5,0.5,False
1774,10,10,10,0,100,1,0,100,6,10,10,100,0.048002707000705414,0.5,0.5,True
1763,10,10,10,0,100,1,0,100,6,10,10,100,0.06210810798802413,0.5,0.5,False
1763,10,10,10,0,100,1,0,100,6,10,10,100,0.05345350000425242,0.5,0.5,False
1763,10,10,10,0,100,1,0,100,6,10,10,100,0.04460778601060156,0.5,0.5,True
1757,10,10,10,0,100,1,0,100,6,10,10,100,0.05862768400402274,0.5,0.5,False
1760,10,10,10,0,100,1,0,100,6,10,10,100,0.04647335299523547,0.5,0.5,True
1753,10,10,10,0,100,1,0,100,6,10,10,100,0.048691731004510075,0.5,0.5,True
2567,10,10,10,0,100,1,0,100,6,15,15,100,0.047803624998778105,0.5,0.5,False
2556,10,10,10,0,100,1,0,100,6,15,15,100,0.04993839700182434,0.5,0.5,True
2562,10,10,10,0,100,1,0,100,6,15,15,100,0.04347257799236104,0.5,0.5,False
2562,10,10,10,0,100,1,0,100,6,15,15,100,0.04789612800232135,0.5,0.5,True
2558,10,10,10,0,100,1,0,100,6,15,15,100,0.047436911991098896,0.5,0.5,True
2559,10,10,10,0,100,1,0,100,6,15,15,100,0.04796733100374695,0.5,0.5,True
2553,10,10,10,0,100,1,0,100,6,15,15,100,0.047778424006537534,0.5,0.5,True
2577,10,10,10,0,100,1,0,100,6,15,15,100,0.03979865300061647,0.5,0.5,False
2558,10,10,10,0,100,1,0,100,6,15,15,100,0.048092134995386004,0.5,0.5,True
2560,10,10,10,0,100,1,0,100,6,15,15,100,0.052619388996390626,0.5,0.5,False
3363,10,10,10,0,100,1,0,100,6,20,20,100,0.05225477599014994,0.5,0.5,False
3365,10,10,10,0,100,1,0,100,6,20,20,100,0.05521584500093013,0.5,0.5,False
3358,10,10,10,0,100,1,0,100,6,20,20,100,0.041362080999533646,0.5,0.5,False
3358,10,10,10,0,100,1,0,100,6,20,20,100,0.05152331999852322,0.5,0.5,True
3363,10,10,10,0,100,1,0,100,6,20,20,100,0.05072719398594927,0.5,0.5,True
3357,10,10,10,0,100,1,0,100,6,20,20,100,0.08427861500240397,0.5,0.5,True
3369,10,10,10,0,100,1,0,100,6,20,20,100,0.0536587920068996,0.5,0.5,False
3357,10,10,10,0,100,1,0,100,6,20,20,100,0.0436309579963563,0.5,0.5,False
3369,10,10,10,0,100,1,0,100,6,20,20,100,0.04904183799226303,0.5,0.5,False
3367,10,10,10,0,100,1,0,100,6,20,20,100,0.05873036099364981,0.5,0.5,False
4154,10,10,10,0,100,1,0,100,6,25,25,100,0.05070959399745334,0.5,0.5,True
4160,10,10,10,0,100,1,0,100,6,25,25,100,0.04659349900612142,0.5,0.5,False
4166,10,10,10,0,100,1,0,100,6,25,25,100,0.056045524004730396,0.5,0.5,False
4156,10,10,10,0,100,1,0,100,6,25,25,100,0.046824007004033774,0.5,0.5,False
4153,10,10,10,0,100,1,0,100,6,25,25,100,0.0507312409899896,0.5,0.5,False
4159,10,10,10,0,100,1,0,100,6,25,25,100,0.0409011029987596,0.5,0.5,False
4157,10,10,10,0,100,1,0,100,6,25,25,100,0.06690259599417914,0.5,0.5,True
4166,10,10,10,0,100,1,0,100,6,25,25,100,0.04286167099780869,0.5,0.5,False
4164,10,10,10,0,100,1,0,100,6,25,25,100,0.05363714099803474,0.5,0.5,False
4162,10,10,10,0,100,1,0,100,6,25,25,100,0.05383624800015241,0.5,0.5,True
4967,10,10,10,0,100,1,0,100,6,30,30,100,0.04476133600110188,0.5,0.5,False
4960,10,10,10,0,100,1,0,100,6,30,30,100,0.05716361099621281,0.5,0.5,False
4966,10,10,10,0,100,1,0,100,6,30,30,100,0.04243214501184411,0.5,0.5,False
4963,10,10,10,0,100,1,0,100,6,30,30,100,0.05148733100213576,0.5,0.5,False
4966,10,10,10,0,100,1,0,100,6,30,30,100,0.057662926003104076,0.5,0.5,False
4966,10,10,10,0,100,1,0,100,6,30,30,100,0.058638157992390916,0.5,0.5,False
4960,10,10,10,0,100,1,0,100,6,30,30,100,0.04881444700004067,0.5,0.5,False
4955,10,10,10,0,100,1,0,100,6,30,30,100,0.05534355300187599,0.5,0.5,False
4958,10,10,10,0,100,1,0,100,6,30,30,100,0.059791741994558834,0.5,0.5,False
4963,10,10,10,0,100,1,0,100,6,30,30,100,0.05625882100139279,0.5,0.5,True
5747,10,10,10,0,100,1,0,100,6,35,35,100,0.06003471500298474,0.5,0.5,False
5764,10,10,10,0,100,1,0,100,6,35,35,100,0.0564778900006786,0.5,0.5,False
5765,10,10,10,0,100,1,0,100,6,35,35,100,0.05297476699342951,0.5,0.5,False
5763,10,10,10,0,100,1,0,100,6,35,35,100,0.06259160600893665,0.5,0.5,False
5762,10,10,10,0,100,1,0,100,6,35,35,100,0.05103389799478464,0.5,0.5,False
5765,10,10,10,0,100,1,0,100,6,35,35,100,0.057991644003777765,0.5,0.5,False
5763,10,10,10,0,100,1,0,100,6,35,35,100,0.051453213003696874,0.5,0.5,False
5755,10,10,10,0,100,1,0,100,6,35,35,100,0.06781559000955895,0.5,0.5,False
5764,10,10,10,0,100,1,0,100,6,35,35,100,0.05568976199720055,0.5,0.5,False
5768,10,10,10,0,100,1,0,100,6,35,35,100,0.0665445449994877,0.5,0.5,False
6401,10,10,10,0,100,1,0,100,6,40,40,100,0.053429131003213115,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,40,40,100,0.05530099400493782,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,40,40,100,0.05993805300386157,0.5,0.5,False
6394,10,10,10,0,100,1,0,100,6,40,40,100,0.05330732600123156,0.5,0.5,False
6392,10,10,10,0,100,1,0,100,6,40,40,100,0.0519929809961468,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,40,40,100,0.06054837400733959,0.5,0.5,False
6386,10,10,10,0,100,1,0,100,6,40,40,100,0.0508107409987133,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,40,40,100,0.0563718310004333,0.5,0.5,False
6407,10,10,10,0,100,1,0,100,6,40,40,100,0.057885283007635735,0.5,0.5,False
6407,10,10,10,0,100,1,0,100,6,40,40,100,0.0473500049993163,0.5,0.5,False
6396,10,10,10,0,100,1,0,100,6,45,45,100,0.05504456700873561,0.5,0.5,False
6396,10,10,10,0,100,1,0,100,6,45,45,100,0.05632781000167597,0.5,0.5,False
6395,10,10,10,0,100,1,0,100,6,45,45,100,0.05893059799564071,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,45,45,100,0.05186955899989698,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,45,45,100,0.0567940259934403,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,45,45,100,0.06002233599429019,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,45,45,100,0.06292153400136158,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,45,45,100,0.051315550997969694,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,45,45,100,0.058834508003201336,0.5,0.5,False
6406,10,10,10,0,100,1,0,100,6,45,45,100,0.05287320500065107,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,50,50,100,0.05143505601154175,0.5,0.5,False
6394,10,10,10,0,100,1,0,100,6,50,50,100,0.0564076250011567,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,50,50,100,0.057187951999367215,0.5,0.5,False
6396,10,10,10,0,100,1,0,100,6,50,50,100,0.05066442899988033,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,50,50,100,0.059223521995591,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,50,50,100,0.06475520999811124,0.5,0.5,False
6401,10,10,10,0,100,1,0,100,6,50,50,100,0.04921850599930622,0.5,0.5,False
6389,10,10,10,0,100,1,0,100,6,50,50,100,0.05766227999993134,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,50,50,100,0.0599047529976815,0.5,0.5,False
6410,10,10,10,0,100,1,0,100,6,50,50,100,0.05667614900448825,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,55,55,100,0.06066737900255248,0.5,0.5,False
6409,10,10,10,0,100,1,0,100,6,55,55,100,0.06048407299385872,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,55,55,100,0.06748440100636799,0.5,0.5,False
6414,10,10,10,0,100,1,0,100,6,55,55,100,0.05752097599906847,0.5,0.5,False
6410,10,10,10,0,100,1,0,100,6,55,55,100,0.06158999999752268,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,55,55,100,0.07111686001007911,0.5,0.5,False
6396,10,10,10,0,100,1,0,100,6,55,55,100,0.07034193300933111,0.5,0.5,False
6409,10,10,10,0,100,1,0,100,6,55,55,100,0.05572762800147757,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,55,55,100,0.05437308100226801,0.5,0.5,False
6406,10,10,10,0,100,1,0,100,6,55,55,100,0.05664225900545716,0.5,0.5,False
6393,10,10,10,0,100,1,0,100,6,60,60,100,0.061252319006598555,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,60,60,100,0.06267966800078284,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,60,60,100,0.055142107012216,0.5,0.5,False
6396,10,10,10,0,100,1,0,100,6,60,60,100,0.06414641899755225,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,60,60,100,0.06162200499966275,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,60,60,100,0.05957113500335254,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,60,60,100,0.05228688599891029,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,60,60,100,0.05684304099122528,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,60,60,100,0.05966183799318969,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,60,60,100,0.0601918559987098,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,65,65,100,0.06300135199853685,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,65,65,100,0.05307341300067492,0.5,0.5,False
6401,10,10,10,0,100,1,0,100,6,65,65,100,0.05179516600037459,0.5,0.5,False
6415,10,10,10,0,100,1,0,100,6,65,65,100,0.050812631990993395,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,65,65,100,0.051535457008867525,0.5,0.5,False
6401,10,10,10,0,100,1,0,100,6,65,65,100,0.06811682200350333,0.5,0.5,False
6396,10,10,10,0,100,1,0,100,6,65,65,100,0.07162564199825283,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,65,65,100,0.06542873100261204,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,65,65,100,0.0962469819933176,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,65,65,100,0.056421023997245356,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,70,70,100,0.054552759989746846,0.5,0.5,False
6412,10,10,10,0,100,1,0,100,6,70,70,100,0.05278179999731947,0.5,0.5,False
6389,10,10,10,0,100,1,0,100,6,70,70,100,0.05911111600289587,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,70,70,100,0.05861399900459219,0.5,0.5,False
6410,10,10,10,0,100,1,0,100,6,70,70,100,0.05441815599624533,0.5,0.5,False
6401,10,10,10,0,100,1,0,100,6,70,70,100,0.054443957007606514,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,70,70,100,0.05240858699835371,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,70,70,100,0.06198131400742568,0.5,0.5,False
6408,10,10,10,0,100,1,0,100,6,70,70,100,0.06208771700039506,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,70,70,100,0.05917527100245934,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,75,75,100,0.05073088999779429,0.5,0.5,False
6401,10,10,10,0,100,1,0,100,6,75,75,100,0.05688319499313366,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,75,75,100,0.061832959996536374,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,75,75,100,0.0687015879957471,0.5,0.5,False
6412,10,10,10,0,100,1,0,100,6,75,75,100,0.05590316299640108,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,75,75,100,0.05300106600043364,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,75,75,100,0.05515693699999247,0.5,0.5,False
6408,10,10,10,0,100,1,0,100,6,75,75,100,0.0546002189948922,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,75,75,100,0.0562558269884903,0.5,0.5,False
6396,10,10,10,0,100,1,0,100,6,75,75,100,0.055324695000308566,0.5,0.5,False
6411,10,10,10,0,100,1,0,100,6,80,80,100,0.05283310999220703,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,80,80,100,0.05305691799730994,0.5,0.5,False
6406,10,10,10,0,100,1,0,100,6,80,80,100,0.05768947600154206,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,80,80,100,0.07084892698912881,0.5,0.5,False
6395,10,10,10,0,100,1,0,100,6,80,80,100,0.05478487700747792,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,80,80,100,0.05808278999757022,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,80,80,100,0.05344343099568505,0.5,0.5,False
6396,10,10,10,0,100,1,0,100,6,80,80,100,0.05918931800988503,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,80,80,100,0.07019139399926644,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,80,80,100,0.05590200598817319,0.5,0.5,False
6387,10,10,10,0,100,1,0,100,6,85,85,100,0.058359290997032076,0.5,0.5,False
6407,10,10,10,0,100,1,0,100,6,85,85,100,0.05526088499755133,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,85,85,100,0.05512987999827601,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,85,85,100,0.05330681800842285,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,85,85,100,0.06835903201135807,0.5,0.5,False
6412,10,10,10,0,100,1,0,100,6,85,85,100,0.05608311000105459,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,85,85,100,0.059736534996773116,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,85,85,100,0.0594997269945452,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,85,85,100,0.054739864004659466,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,85,85,100,0.07082811200234573,0.5,0.5,False
6407,10,10,10,0,100,1,0,100,6,90,90,100,0.05482576800568495,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,90,90,100,0.054051842002081685,0.5,0.5,False
6391,10,10,10,0,100,1,0,100,6,90,90,100,0.06185890699271113,0.5,0.5,False
6392,10,10,10,0,100,1,0,100,6,90,90,100,0.061569998011691496,0.5,0.5,False
6406,10,10,10,0,100,1,0,100,6,90,90,100,0.05987794000247959,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,90,90,100,0.060059545998228714,0.5,0.5,False
6393,10,10,10,0,100,1,0,100,6,90,90,100,0.062430427002254874,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,90,90,100,0.06490201000997331,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,90,90,100,0.05362412700196728,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,90,90,100,0.05714244599221274,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,95,95,100,0.06172780299675651,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,95,95,100,0.05346342100529,0.5,0.5,False
6408,10,10,10,0,100,1,0,100,6,95,95,100,0.06208008399698883,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,95,95,100,0.06494327999826055,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,95,95,100,0.05694761099584866,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,95,95,100,0.05895577900810167,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,95,95,100,0.05153223000525031,0.5,0.5,False
6408,10,10,10,0,100,1,0,100,6,95,95,100,0.05915778501366731,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,95,95,100,0.05543956100882497,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,95,95,100,0.0502014850062551,0.5,0.5,False


==> experiments/test_results_constraints/constraints_sotw_size_300.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
157,10,10,10,0,100,1,0,100,6,0,0,300,0.1697183119977126,0.5,0.5,False
168,10,10,10,0,100,1,0,100,6,0,0,300,0.1557083760126261,0.5,0.5,False
155,10,10,10,0,100,1,0,100,6,0,0,300,0.23537769599352032,0.5,0.5,False
168,10,10,10,0,100,1,0,100,6,0,0,300,0.14651805699395481,0.5,0.5,False
163,10,10,10,0,100,1,0,100,6,0,0,300,0.15710533800302073,0.5,0.5,False
165,10,10,10,0,100,1,0,100,6,0,0,300,0.14510379399871454,0.5,0.5,False
152,10,10,10,0,100,1,0,100,6,0,0,300,0.16642056200362276,0.5,0.5,False
167,10,10,10,0,100,1,0,100,6,0,0,300,0.1505947429977823,0.5,0.5,False
162,10,10,10,0,100,1,0,100,6,0,0,300,0.1482929389894707,0.5,0.5,False
162,10,10,10,0,100,1,0,100,6,0,0,300,0.14429462898988277,0.5,0.5,False
967,10,10,10,0,100,1,0,100,6,5,5,300,0.12701952300267294,0.5,0.5,True
953,10,10,10,0,100,1,0,100,6,5,5,300,0.12832358400919475,0.5,0.5,True
963,10,10,10,0,100,1,0,100,6,5,5,300,0.12848699200549163,0.5,0.5,False
960,10,10,10,0,100,1,0,100,6,5,5,300,0.1281013739935588,0.5,0.5,True
962,10,10,10,0,100,1,0,100,6,5,5,300,0.12847229100589175,0.5,0.5,False
965,10,10,10,0,100,1,0,100,6,5,5,300,0.12481122100143693,0.5,0.5,True
959,10,10,10,0,100,1,0,100,6,5,5,300,0.13427496099029668,0.5,0.5,True
964,10,10,10,0,100,1,0,100,6,5,5,300,0.1260691789939301,0.5,0.5,False
954,10,10,10,0,100,1,0,100,6,5,5,300,0.12997736099350732,0.5,0.5,False
964,10,10,10,0,100,1,0,100,6,5,5,300,0.13300041999900714,0.5,0.5,False
1767,10,10,10,0,100,1,0,100,6,10,10,300,0.14271626601112075,0.5,0.5,True
1769,10,10,10,0,100,1,0,100,6,10,10,300,0.13231979501142632,0.5,0.5,True
1763,10,10,10,0,100,1,0,100,6,10,10,300,0.2400154740025755,0.5,0.5,False
1758,10,10,10,0,100,1,0,100,6,10,10,300,0.13301312600378878,0.5,0.5,True
1760,10,10,10,0,100,1,0,100,6,10,10,300,0.1470119599980535,0.5,0.5,True
1769,10,10,10,0,100,1,0,100,6,10,10,300,0.1693508719909005,0.5,0.5,False
1756,10,10,10,0,100,1,0,100,6,10,10,300,0.14859593199798837,0.5,0.5,False
1763,10,10,10,0,100,1,0,100,6,10,10,300,0.16677305600023828,0.5,0.5,False
1757,10,10,10,0,100,1,0,100,6,10,10,300,0.12983178099966608,0.5,0.5,True
1767,10,10,10,0,100,1,0,100,6,10,10,300,0.13489882100839168,0.5,0.5,True
2560,10,10,10,0,100,1,0,100,6,15,15,300,0.1377680579898879,0.5,0.5,True
2558,10,10,10,0,100,1,0,100,6,15,15,300,0.13965674700739328,0.5,0.5,True
2566,10,10,10,0,100,1,0,100,6,15,15,300,0.14723760800552554,0.5,0.5,True
2569,10,10,10,0,100,1,0,100,6,15,15,300,0.18140843498986214,0.5,0.5,False
2558,10,10,10,0,100,1,0,100,6,15,15,300,0.15964649801026098,0.5,0.5,False
2553,10,10,10,0,100,1,0,100,6,15,15,300,0.17941353999776766,0.5,0.5,False
2569,10,10,10,0,100,1,0,100,6,15,15,300,0.18398035700374749,0.5,0.5,False
2566,10,10,10,0,100,1,0,100,6,15,15,300,0.10612445099104661,0.5,0.5,False
2562,10,10,10,0,100,1,0,100,6,15,15,300,0.1102711480052676,0.5,0.5,False
2551,10,10,10,0,100,1,0,100,6,15,15,300,0.17611061000206973,0.5,0.5,False
3357,10,10,10,0,100,1,0,100,6,20,20,300,0.16069339199748356,0.5,0.5,False
3362,10,10,10,0,100,1,0,100,6,20,20,300,0.15365076300804503,0.5,0.5,True
3365,10,10,10,0,100,1,0,100,6,20,20,300,0.14679034399159718,0.5,0.5,True
3356,10,10,10,0,100,1,0,100,6,20,20,300,0.1240950859937584,0.5,0.5,False
3361,10,10,10,0,100,1,0,100,6,20,20,300,0.1816132679959992,0.5,0.5,False
3356,10,10,10,0,100,1,0,100,6,20,20,300,0.1525981140002841,0.5,0.5,False
3367,10,10,10,0,100,1,0,100,6,20,20,300,0.1694571999978507,0.5,0.5,False
3364,10,10,10,0,100,1,0,100,6,20,20,300,0.15495542000280693,0.5,0.5,True
3360,10,10,10,0,100,1,0,100,6,20,20,300,0.14868362600100227,0.5,0.5,True
3352,10,10,10,0,100,1,0,100,6,20,20,300,0.19197634200099856,0.5,0.5,False
4156,10,10,10,0,100,1,0,100,6,25,25,300,0.17344327899627388,0.5,0.5,False
4160,10,10,10,0,100,1,0,100,6,25,25,300,0.12073212300310843,0.5,0.5,False
4158,10,10,10,0,100,1,0,100,6,25,25,300,0.1746644350059796,0.5,0.5,False
4158,10,10,10,0,100,1,0,100,6,25,25,300,0.14920685000834055,0.5,0.5,False
4155,10,10,10,0,100,1,0,100,6,25,25,300,0.1635279170004651,0.5,0.5,False
4162,10,10,10,0,100,1,0,100,6,25,25,300,0.15487121300247964,0.5,0.5,False
4166,10,10,10,0,100,1,0,100,6,25,25,300,0.11923135499819182,0.5,0.5,False
4160,10,10,10,0,100,1,0,100,6,25,25,300,0.16394523800408933,0.5,0.5,False
4169,10,10,10,0,100,1,0,100,6,25,25,300,0.1584770819899859,0.5,0.5,False
4159,10,10,10,0,100,1,0,100,6,25,25,300,0.14682903999346308,0.5,0.5,False
4974,10,10,10,0,100,1,0,100,6,30,30,300,0.22469586700026412,0.5,0.5,False
4959,10,10,10,0,100,1,0,100,6,30,30,300,0.1808821269951295,0.5,0.5,False
4958,10,10,10,0,100,1,0,100,6,30,30,300,0.11814170300203841,0.5,0.5,False
4967,10,10,10,0,100,1,0,100,6,30,30,300,0.15439649298787117,0.5,0.5,False
4966,10,10,10,0,100,1,0,100,6,30,30,300,0.1622783890052233,0.5,0.5,False
4963,10,10,10,0,100,1,0,100,6,30,30,300,0.15634540798782837,0.5,0.5,False
4950,10,10,10,0,100,1,0,100,6,30,30,300,0.14878216398938093,0.5,0.5,False
4956,10,10,10,0,100,1,0,100,6,30,30,300,0.19777349100331776,0.5,0.5,False
4952,10,10,10,0,100,1,0,100,6,30,30,300,0.1703842459974112,0.5,0.5,False
4963,10,10,10,0,100,1,0,100,6,30,30,300,0.15192460699472576,0.5,0.5,False
5765,10,10,10,0,100,1,0,100,6,35,35,300,0.15519705499173142,0.5,0.5,False
5757,10,10,10,0,100,1,0,100,6,35,35,300,0.17507085899705999,0.5,0.5,False
5768,10,10,10,0,100,1,0,100,6,35,35,300,0.1529864549956983,0.5,0.5,False
5758,10,10,10,0,100,1,0,100,6,35,35,300,0.14900295400002506,0.5,0.5,False
5756,10,10,10,0,100,1,0,100,6,35,35,300,0.13548352199723013,0.5,0.5,False
5759,10,10,10,0,100,1,0,100,6,35,35,300,0.15735374300857075,0.5,0.5,False
5757,10,10,10,0,100,1,0,100,6,35,35,300,0.16405725700315088,0.5,0.5,False
5766,10,10,10,0,100,1,0,100,6,35,35,300,0.16597444600483868,0.5,0.5,False
5753,10,10,10,0,100,1,0,100,6,35,35,300,0.1593335359939374,0.5,0.5,False
5764,10,10,10,0,100,1,0,100,6,35,35,300,0.1542369980015792,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,40,40,300,0.15026071200554725,0.5,0.5,False
6390,10,10,10,0,100,1,0,100,6,40,40,300,0.15299252100521699,0.5,0.5,False
6407,10,10,10,0,100,1,0,100,6,40,40,300,0.16409783900598995,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,40,40,300,0.1747339339926839,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,40,40,300,0.1527820120099932,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,40,40,300,0.18633897400286514,0.5,0.5,False
6401,10,10,10,0,100,1,0,100,6,40,40,300,0.17113126600452233,0.5,0.5,False
6409,10,10,10,0,100,1,0,100,6,40,40,300,0.17926434500259347,0.5,0.5,False
6406,10,10,10,0,100,1,0,100,6,40,40,300,0.14394229699973948,0.5,0.5,False
6396,10,10,10,0,100,1,0,100,6,40,40,300,0.16549799901258666,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,45,45,300,0.1819725660025142,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,45,45,300,0.19241325199254788,0.5,0.5,False
6406,10,10,10,0,100,1,0,100,6,45,45,300,0.13931938099267427,0.5,0.5,False
6395,10,10,10,0,100,1,0,100,6,45,45,300,0.16268426801252645,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,45,45,300,0.14638411000487395,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,45,45,300,0.17811348699615337,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,45,45,300,0.17724384700704832,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,45,45,300,0.16967519499303307,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,45,45,300,0.17045103099371772,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,45,45,300,0.16678245899674948,0.5,0.5,False
6407,10,10,10,0,100,1,0,100,6,50,50,300,0.26897131399891805,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,50,50,300,0.17799168100464158,0.5,0.5,False
6393,10,10,10,0,100,1,0,100,6,50,50,300,0.17832219699630514,0.5,0.5,False
6408,10,10,10,0,100,1,0,100,6,50,50,300,0.26765111899294425,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,50,50,300,0.18542633499600925,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,50,50,300,0.13837766900542192,0.5,0.5,False
6401,10,10,10,0,100,1,0,100,6,50,50,300,0.1610246109921718,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,50,50,300,0.17896213701169472,0.5,0.5,False
6395,10,10,10,0,100,1,0,100,6,50,50,300,0.1796328679920407,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,50,50,300,0.16139452799689025,0.5,0.5,False
6395,10,10,10,0,100,1,0,100,6,55,55,300,0.17324897400976624,0.5,0.5,False
6390,10,10,10,0,100,1,0,100,6,55,55,300,0.17995408599381335,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,55,55,300,0.1427401520049898,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,55,55,300,0.16195914801210165,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,55,55,300,0.15071812400128692,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,55,55,300,0.1842060839990154,0.5,0.5,False
6391,10,10,10,0,100,1,0,100,6,55,55,300,0.19006005700794049,0.5,0.5,False
6401,10,10,10,0,100,1,0,100,6,55,55,300,0.15617367799859494,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,55,55,300,0.1722592129954137,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,55,55,300,0.1611526960041374,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,60,60,300,0.15728291599953081,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,60,60,300,0.16235345200402662,0.5,0.5,False
6394,10,10,10,0,100,1,0,100,6,60,60,300,0.1746395240043057,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,60,60,300,0.19227824499830604,0.5,0.5,False
6395,10,10,10,0,100,1,0,100,6,60,60,300,0.16312058801122475,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,60,60,300,0.15948641899740323,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,60,60,300,0.15722760900098365,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,60,60,300,0.1854070179979317,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,60,60,300,0.20445090399880428,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,60,60,300,0.1786022020096425,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,65,65,300,0.2143582639982924,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,65,65,300,0.17274243000429124,0.5,0.5,False
6396,10,10,10,0,100,1,0,100,6,65,65,300,0.1610005840047961,0.5,0.5,False
6407,10,10,10,0,100,1,0,100,6,65,65,300,0.17495053299353458,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,65,65,300,0.1752208460093243,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,65,65,300,0.14823959200293757,0.5,0.5,False
6390,10,10,10,0,100,1,0,100,6,65,65,300,0.15501220599981025,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,65,65,300,0.16936877300031483,0.5,0.5,False
6394,10,10,10,0,100,1,0,100,6,65,65,300,0.1555170299980091,0.5,0.5,False
6409,10,10,10,0,100,1,0,100,6,65,65,300,0.15613655900233425,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,70,70,300,0.1507770089956466,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,70,70,300,0.15329594200011343,0.5,0.5,False
6394,10,10,10,0,100,1,0,100,6,70,70,300,0.18270739300351124,0.5,0.5,False
6406,10,10,10,0,100,1,0,100,6,70,70,300,0.16979759999958333,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,70,70,300,0.1611383020062931,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,70,70,300,0.172988347010687,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,70,70,300,0.1471588599961251,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,70,70,300,0.15756393800256774,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,70,70,300,0.1674597040109802,0.5,0.5,False
6393,10,10,10,0,100,1,0,100,6,70,70,300,0.16641405600239523,0.5,0.5,False
6393,10,10,10,0,100,1,0,100,6,75,75,300,0.15284832399629522,0.5,0.5,False
6394,10,10,10,0,100,1,0,100,6,75,75,300,0.16894457399030216,0.5,0.5,False
6392,10,10,10,0,100,1,0,100,6,75,75,300,0.17012272799911443,0.5,0.5,False
6392,10,10,10,0,100,1,0,100,6,75,75,300,0.16162693200749345,0.5,0.5,False
6393,10,10,10,0,100,1,0,100,6,75,75,300,0.18029790199943818,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,75,75,300,0.17208781999943312,0.5,0.5,False
6394,10,10,10,0,100,1,0,100,6,75,75,300,0.1434547700046096,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,75,75,300,0.14670692100480665,0.5,0.5,False
6417,10,10,10,0,100,1,0,100,6,75,75,300,0.1619451299920911,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,75,75,300,0.17089904598833527,0.5,0.5,False
6394,10,10,10,0,100,1,0,100,6,80,80,300,0.1765607099951012,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,80,80,300,0.20421359500323888,0.5,0.5,False
6396,10,10,10,0,100,1,0,100,6,80,80,300,0.15101102201151662,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,80,80,300,0.15447797998785973,0.5,0.5,False
6386,10,10,10,0,100,1,0,100,6,80,80,300,0.1426043269893853,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,80,80,300,0.1507140040048398,0.5,0.5,False
6396,10,10,10,0,100,1,0,100,6,80,80,300,0.1769245229952503,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,80,80,300,0.18130712599668186,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,80,80,300,0.16700736198981758,0.5,0.5,False
6408,10,10,10,0,100,1,0,100,6,80,80,300,0.18058659198868554,0.5,0.5,False
6401,10,10,10,0,100,1,0,100,6,85,85,300,0.16563629799929913,0.5,0.5,False
6396,10,10,10,0,100,1,0,100,6,85,85,300,0.16534598500584252,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,85,85,300,0.20570125999802258,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,85,85,300,0.19765818599262275,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,85,85,300,0.17520894200424664,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,85,85,300,0.1729697390110232,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,85,85,300,0.13858314100070857,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,85,85,300,0.1743092010001419,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,85,85,300,0.16115524199267384,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,85,85,300,0.15065135699114762,0.5,0.5,False
6409,10,10,10,0,100,1,0,100,6,90,90,300,0.16401497399783693,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,90,90,300,0.16437078999297228,0.5,0.5,False
6409,10,10,10,0,100,1,0,100,6,90,90,300,0.15754027500224765,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,90,90,300,0.1646025020017987,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,90,90,300,0.1540659140009666,0.5,0.5,False
6395,10,10,10,0,100,1,0,100,6,90,90,300,0.15212102500663605,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,90,90,300,0.15712321500177495,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,90,90,300,0.15202217698970344,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,90,90,300,0.17168359200877603,0.5,0.5,False
6396,10,10,10,0,100,1,0,100,6,90,90,300,0.16836763799074106,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,95,95,300,0.16983590699965134,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,95,95,300,0.17187680200731847,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,95,95,300,0.16907787100353744,0.5,0.5,False
6401,10,10,10,0,100,1,0,100,6,95,95,300,0.17107385200506542,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,95,95,300,0.20291393098887056,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,95,95,300,0.15956971599371172,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,95,95,300,0.15017337999597657,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,95,95,300,0.17772026000602636,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,95,95,300,0.1506372010044288,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,95,95,300,0.16564219900465105,0.5,0.5,False


==> experiments/test_results_constraints/constraints_sotw_size_500.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
156,10,10,10,0,100,1,0,100,6,0,0,500,0.2955414760072017,0.5,0.5,False
167,10,10,10,0,100,1,0,100,6,0,0,500,0.2871710309991613,0.5,0.5,False
160,10,10,10,0,100,1,0,100,6,0,0,500,0.2543761160050053,0.5,0.5,False
159,10,10,10,0,100,1,0,100,6,0,0,500,0.2680056269891793,0.5,0.5,False
159,10,10,10,0,100,1,0,100,6,0,0,500,0.2806250489957165,0.5,0.5,False
156,10,10,10,0,100,1,0,100,6,0,0,500,0.2939138310030103,0.5,0.5,False
169,10,10,10,0,100,1,0,100,6,0,0,500,0.25166235900542233,0.5,0.5,False
157,10,10,10,0,100,1,0,100,6,0,0,500,0.29444463699474,0.5,0.5,False
142,10,10,10,0,100,1,0,100,6,0,0,500,0.3329078370006755,0.5,0.5,False
161,10,10,10,0,100,1,0,100,6,0,0,500,0.2798810480016982,0.5,0.5,False
970,10,10,10,0,100,1,0,100,6,5,5,500,0.22806546599895228,0.5,0.5,True
959,10,10,10,0,100,1,0,100,6,5,5,500,0.21938369900453836,0.5,0.5,True
961,10,10,10,0,100,1,0,100,6,5,5,500,0.22514340799534693,0.5,0.5,False
968,10,10,10,0,100,1,0,100,6,5,5,500,0.21816369099542499,0.5,0.5,False
963,10,10,10,0,100,1,0,100,6,5,5,500,0.2307606050017057,0.5,0.5,True
958,10,10,10,0,100,1,0,100,6,5,5,500,0.19072052999399602,0.5,0.5,False
958,10,10,10,0,100,1,0,100,6,5,5,500,0.22848640198935755,0.5,0.5,True
965,10,10,10,0,100,1,0,100,6,5,5,500,0.308096110005863,0.5,0.5,False
953,10,10,10,0,100,1,0,100,6,5,5,500,0.2314198639942333,0.5,0.5,False
962,10,10,10,0,100,1,0,100,6,5,5,500,0.22212143400975037,0.5,0.5,True
1761,10,10,10,0,100,1,0,100,6,10,10,500,0.2317425929941237,0.5,0.5,True
1764,10,10,10,0,100,1,0,100,6,10,10,500,0.22638661399832927,0.5,0.5,True
1770,10,10,10,0,100,1,0,100,6,10,10,500,0.22082081800908782,0.5,0.5,True
1758,10,10,10,0,100,1,0,100,6,10,10,500,0.2239539970032638,0.5,0.5,True
1763,10,10,10,0,100,1,0,100,6,10,10,500,0.29429862899996806,0.5,0.5,False
1765,10,10,10,0,100,1,0,100,6,10,10,500,0.23058747200411744,0.5,0.5,True
1759,10,10,10,0,100,1,0,100,6,10,10,500,0.30409929899906274,0.5,0.5,False
1752,10,10,10,0,100,1,0,100,6,10,10,500,0.23343962599756196,0.5,0.5,True
1766,10,10,10,0,100,1,0,100,6,10,10,500,0.2245949400094105,0.5,0.5,True
1762,10,10,10,0,100,1,0,100,6,10,10,500,0.26761786099814344,0.5,0.5,False
2559,10,10,10,0,100,1,0,100,6,15,15,500,0.30319121800130233,0.5,0.5,False
2567,10,10,10,0,100,1,0,100,6,15,15,500,0.24676580799859948,0.5,0.5,False
2564,10,10,10,0,100,1,0,100,6,15,15,500,0.18199636100325733,0.5,0.5,False
2564,10,10,10,0,100,1,0,100,6,15,15,500,0.28462247300194576,0.5,0.5,False
2561,10,10,10,0,100,1,0,100,6,15,15,500,0.24451121099991724,0.5,0.5,True
2572,10,10,10,0,100,1,0,100,6,15,15,500,0.3044115299999248,0.5,0.5,False
2566,10,10,10,0,100,1,0,100,6,15,15,500,0.2442258860100992,0.5,0.5,True
2570,10,10,10,0,100,1,0,100,6,15,15,500,0.2610238780034706,0.5,0.5,True
2556,10,10,10,0,100,1,0,100,6,15,15,500,0.25854515700484626,0.5,0.5,False
2549,10,10,10,0,100,1,0,100,6,15,15,500,0.20983423199504614,0.5,0.5,False
3361,10,10,10,0,100,1,0,100,6,20,20,500,0.24848405800003093,0.5,0.5,False
3356,10,10,10,0,100,1,0,100,6,20,20,500,0.26689009099209215,0.5,0.5,False
3365,10,10,10,0,100,1,0,100,6,20,20,500,0.27508821900119074,0.5,0.5,True
3364,10,10,10,0,100,1,0,100,6,20,20,500,0.2991433550050715,0.5,0.5,False
3376,10,10,10,0,100,1,0,100,6,20,20,500,0.19906136998906732,0.5,0.5,False
3360,10,10,10,0,100,1,0,100,6,20,20,500,0.2569189060013741,0.5,0.5,True
3366,10,10,10,0,100,1,0,100,6,20,20,500,0.2088630399957765,0.5,0.5,False
3359,10,10,10,0,100,1,0,100,6,20,20,500,0.2551977539988002,0.5,0.5,True
3368,10,10,10,0,100,1,0,100,6,20,20,500,0.24167757699615322,0.5,0.5,False
3364,10,10,10,0,100,1,0,100,6,20,20,500,0.30637107099755667,0.5,0.5,False
4164,10,10,10,0,100,1,0,100,6,25,25,500,0.245677628001431,0.5,0.5,False
4171,10,10,10,0,100,1,0,100,6,25,25,500,0.24807093899289612,0.5,0.5,False
4158,10,10,10,0,100,1,0,100,6,25,25,500,0.2396661989914719,0.5,0.5,False
4165,10,10,10,0,100,1,0,100,6,25,25,500,0.26691619800112676,0.5,0.5,False
4162,10,10,10,0,100,1,0,100,6,25,25,500,0.2788053440017393,0.5,0.5,False
4169,10,10,10,0,100,1,0,100,6,25,25,500,0.31001245400693733,0.5,0.5,False
4150,10,10,10,0,100,1,0,100,6,25,25,500,0.25639869399310555,0.5,0.5,False
4168,10,10,10,0,100,1,0,100,6,25,25,500,0.24688745599996764,0.5,0.5,False
4170,10,10,10,0,100,1,0,100,6,25,25,500,0.26751015600166284,0.5,0.5,False
4158,10,10,10,0,100,1,0,100,6,25,25,500,0.2566378189949319,0.5,0.5,False
4947,10,10,10,0,100,1,0,100,6,30,30,500,0.37348955900233705,0.5,0.5,False
4955,10,10,10,0,100,1,0,100,6,30,30,500,0.21730573500099126,0.5,0.5,False
4967,10,10,10,0,100,1,0,100,6,30,30,500,0.3302314309985377,0.5,0.5,False
4971,10,10,10,0,100,1,0,100,6,30,30,500,0.22236376299406402,0.5,0.5,False
4962,10,10,10,0,100,1,0,100,6,30,30,500,0.3223504280031193,0.5,0.5,False
4950,10,10,10,0,100,1,0,100,6,30,30,500,0.3387137760000769,0.5,0.5,False
4964,10,10,10,0,100,1,0,100,6,30,30,500,0.2735698109900113,0.5,0.5,False
4967,10,10,10,0,100,1,0,100,6,30,30,500,0.2463085979979951,0.5,0.5,False
4969,10,10,10,0,100,1,0,100,6,30,30,500,0.1984978679975029,0.5,0.5,False
4963,10,10,10,0,100,1,0,100,6,30,30,500,0.23997863799741026,0.5,0.5,False
5763,10,10,10,0,100,1,0,100,6,35,35,500,0.30424298100115266,0.5,0.5,False
5754,10,10,10,0,100,1,0,100,6,35,35,500,0.2956615099974442,0.5,0.5,False
5749,10,10,10,0,100,1,0,100,6,35,35,500,0.27177932699851226,0.5,0.5,False
5758,10,10,10,0,100,1,0,100,6,35,35,500,0.2760256030014716,0.5,0.5,False
5757,10,10,10,0,100,1,0,100,6,35,35,500,0.27220266399672255,0.5,0.5,False
5756,10,10,10,0,100,1,0,100,6,35,35,500,0.3288026689988328,0.5,0.5,False
5764,10,10,10,0,100,1,0,100,6,35,35,500,0.2988021160126664,0.5,0.5,False
5769,10,10,10,0,100,1,0,100,6,35,35,500,0.2916508519992931,0.5,0.5,False
5753,10,10,10,0,100,1,0,100,6,35,35,500,0.22683428999152966,0.5,0.5,False
5756,10,10,10,0,100,1,0,100,6,35,35,500,0.30808699899353087,0.5,0.5,False
6392,10,10,10,0,100,1,0,100,6,40,40,500,0.2758500579948304,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,40,40,500,0.28607332799583673,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,40,40,500,0.2798191960027907,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,40,40,500,0.28145010898879264,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,40,40,500,0.275430919995415,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,40,40,500,0.27550152500043623,0.5,0.5,False
6396,10,10,10,0,100,1,0,100,6,40,40,500,0.31296582899813075,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,40,40,500,0.2838064800016582,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,40,40,500,0.2720947969937697,0.5,0.5,False
6395,10,10,10,0,100,1,0,100,6,40,40,500,0.24747945000126492,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,45,45,500,0.3065903249953408,0.5,0.5,False
6395,10,10,10,0,100,1,0,100,6,45,45,500,0.27632794799865223,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,45,45,500,0.24921937700128183,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,45,45,500,0.25039435501093976,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,45,45,500,0.3251213350013131,0.5,0.5,False
6409,10,10,10,0,100,1,0,100,6,45,45,500,0.3934738990064943,0.5,0.5,False
6408,10,10,10,0,100,1,0,100,6,45,45,500,0.26241945099900477,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,45,45,500,0.26938259600137826,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,45,45,500,0.23901685699820518,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,45,45,500,0.2537082950002514,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,50,50,500,0.32238157899701037,0.5,0.5,False
6408,10,10,10,0,100,1,0,100,6,50,50,500,0.2773421040037647,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,50,50,500,0.3027654809993692,0.5,0.5,False
6396,10,10,10,0,100,1,0,100,6,50,50,500,0.2719210219947854,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,50,50,500,0.353987688999041,0.5,0.5,False
6392,10,10,10,0,100,1,0,100,6,50,50,500,0.32469504499749746,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,50,50,500,0.30301957999472506,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,50,50,500,0.24543235400051344,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,50,50,500,0.2939114049950149,0.5,0.5,False
6401,10,10,10,0,100,1,0,100,6,50,50,500,0.29647920599381905,0.5,0.5,False
6401,10,10,10,0,100,1,0,100,6,55,55,500,0.2662407679890748,0.5,0.5,False
6392,10,10,10,0,100,1,0,100,6,55,55,500,0.2581607489992166,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,55,55,500,0.3214395059912931,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,55,55,500,0.27600319299381226,0.5,0.5,False
6391,10,10,10,0,100,1,0,100,6,55,55,500,0.26368050400924403,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,55,55,500,0.24864505299774464,0.5,0.5,False
6408,10,10,10,0,100,1,0,100,6,55,55,500,0.290126998006599,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,55,55,500,0.3063280520000262,0.5,0.5,False
6411,10,10,10,0,100,1,0,100,6,55,55,500,0.2395807180000702,0.5,0.5,False
6406,10,10,10,0,100,1,0,100,6,55,55,500,0.25786431900633033,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,60,60,500,0.2791068709921092,0.5,0.5,False
6401,10,10,10,0,100,1,0,100,6,60,60,500,0.36250139599724207,0.5,0.5,False
6394,10,10,10,0,100,1,0,100,6,60,60,500,0.2554851460008649,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,60,60,500,0.2953211830026703,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,60,60,500,0.24342211701150518,0.5,0.5,False
6401,10,10,10,0,100,1,0,100,6,60,60,500,0.27161685399187263,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,60,60,500,0.2798929379932815,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,60,60,500,0.2750727289967472,0.5,0.5,False
6394,10,10,10,0,100,1,0,100,6,60,60,500,0.26335367299907375,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,60,60,500,0.2713171829964267,0.5,0.5,False
6401,10,10,10,0,100,1,0,100,6,65,65,500,0.2968292180012213,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,65,65,500,0.29947098600678146,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,65,65,500,0.2577320120035438,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,65,65,500,0.33167394901101943,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,65,65,500,0.2764498430042295,0.5,0.5,False
6409,10,10,10,0,100,1,0,100,6,65,65,500,0.2783403639914468,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,65,65,500,0.31257903699588496,0.5,0.5,False
6407,10,10,10,0,100,1,0,100,6,65,65,500,0.29364103500847705,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,65,65,500,0.2913708909909474,0.5,0.5,False
6408,10,10,10,0,100,1,0,100,6,65,65,500,0.2698658260051161,0.5,0.5,False
6411,10,10,10,0,100,1,0,100,6,70,70,500,0.2574413379916223,0.5,0.5,False
6408,10,10,10,0,100,1,0,100,6,70,70,500,0.2871733539941488,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,70,70,500,0.24232148699229583,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,70,70,500,0.26549926899315324,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,70,70,500,0.28636610200919677,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,70,70,500,0.2494112410058733,0.5,0.5,False
6395,10,10,10,0,100,1,0,100,6,70,70,500,0.3162154110032134,0.5,0.5,False
6401,10,10,10,0,100,1,0,100,6,70,70,500,0.2863657990092179,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,70,70,500,0.27392229800170753,0.5,0.5,False
6393,10,10,10,0,100,1,0,100,6,70,70,500,0.2805546070012497,0.5,0.5,False
6395,10,10,10,0,100,1,0,100,6,75,75,500,0.26176164799835533,0.5,0.5,False
6401,10,10,10,0,100,1,0,100,6,75,75,500,0.25076086999615654,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,75,75,500,0.32574799499707296,0.5,0.5,False
6413,10,10,10,0,100,1,0,100,6,75,75,500,0.29699692199938,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,75,75,500,0.2731154800130753,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,75,75,500,0.24026051700639073,0.5,0.5,False
6391,10,10,10,0,100,1,0,100,6,75,75,500,0.24863226800516713,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,75,75,500,0.2689827079884708,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,75,75,500,0.27737055999750737,0.5,0.5,False
6408,10,10,10,0,100,1,0,100,6,75,75,500,0.2650867510092212,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,80,80,500,0.27834675399935804,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,80,80,500,0.2890759970032377,0.5,0.5,False
6392,10,10,10,0,100,1,0,100,6,80,80,500,0.2528528800030472,0.5,0.5,False
6393,10,10,10,0,100,1,0,100,6,80,80,500,0.2642220069974428,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,80,80,500,0.28596969800128136,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,80,80,500,0.29273793200263754,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,80,80,500,0.26922042699879967,0.5,0.5,False
6392,10,10,10,0,100,1,0,100,6,80,80,500,0.25158127400209196,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,80,80,500,0.3058594419999281,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,80,80,500,0.2757365180004854,0.5,0.5,False
6402,10,10,10,0,100,1,0,100,6,85,85,500,0.2896571080054855,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,85,85,500,0.26197143900208175,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,85,85,500,0.2768924920092104,0.5,0.5,False
6407,10,10,10,0,100,1,0,100,6,85,85,500,0.2840131470002234,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,85,85,500,0.25230673399346415,0.5,0.5,False
6406,10,10,10,0,100,1,0,100,6,85,85,500,0.28533544500533026,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,85,85,500,0.24819167000532616,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,85,85,500,0.2871131589927245,0.5,0.5,False
6393,10,10,10,0,100,1,0,100,6,85,85,500,0.2657473930012202,0.5,0.5,False
6406,10,10,10,0,100,1,0,100,6,85,85,500,0.275871139994706,0.5,0.5,False
6404,10,10,10,0,100,1,0,100,6,90,90,500,0.29914098599692807,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,90,90,500,0.27053927500674035,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,90,90,500,0.2683286359970225,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,90,90,500,0.25804649099882226,0.5,0.5,False
6406,10,10,10,0,100,1,0,100,6,90,90,500,0.2948074970045127,0.5,0.5,False
6389,10,10,10,0,100,1,0,100,6,90,90,500,0.2562242770072771,0.5,0.5,False
6400,10,10,10,0,100,1,0,100,6,90,90,500,0.30877017400052864,0.5,0.5,False
6390,10,10,10,0,100,1,0,100,6,90,90,500,0.28999741800362244,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,90,90,500,0.2731296290003229,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,90,90,500,0.2984730649914127,0.5,0.5,False
6405,10,10,10,0,100,1,0,100,6,95,95,500,0.3127173849934479,0.5,0.5,False
6403,10,10,10,0,100,1,0,100,6,95,95,500,0.2508018880034797,0.5,0.5,False
6398,10,10,10,0,100,1,0,100,6,95,95,500,0.2685413330036681,0.5,0.5,False
6408,10,10,10,0,100,1,0,100,6,95,95,500,0.29186023799411487,0.5,0.5,False
6395,10,10,10,0,100,1,0,100,6,95,95,500,0.3049242169945501,0.5,0.5,False
6396,10,10,10,0,100,1,0,100,6,95,95,500,0.2902171749883564,0.5,0.5,False
6409,10,10,10,0,100,1,0,100,6,95,95,500,0.3083996399946045,0.5,0.5,False
6399,10,10,10,0,100,1,0,100,6,95,95,500,0.29633716799435206,0.5,0.5,False
6397,10,10,10,0,100,1,0,100,6,95,95,500,0.27144217399472836,0.5,0.5,False
6396,10,10,10,0,100,1,0,100,6,95,95,500,0.26055277699197177,0.5,0.5,False


==> experiments/test_results_duties/avg_duties_sotw_size_100.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
474,10,10,10,0,100,1,1,100,6,1,21,100,0.06403718889923767,0.5,0.5,
821,10,10,10,1,100,1,1,100,6,1,21,100,0.09385613159975037,0.5,0.5,
1139,10,10,10,2,100,1,1,100,6,1,21,100,0.11344432850310113,0.5,0.5,
1449,10,10,10,3,100,1,1,100,6,1,21,100,0.1447184971970273,0.5,0.5,
1734,10,10,10,4,100,1,1,100,6,1,21,100,0.1553187331999652,0.5,0.5,
2086,10,10,10,5,100,1,1,100,6,1,21,100,0.18341985279985237,0.5,0.5,
2428,10,10,10,6,100,1,1,100,6,1,21,100,0.20971936880087014,0.5,0.5,
2733,10,10,10,7,100,1,1,100,6,1,21,100,0.2329596739000408,0.5,0.5,
3046,10,10,10,8,100,1,1,100,6,1,21,100,0.27068548140086934,0.5,0.5,
3369,10,10,10,9,100,1,1,100,6,1,21,100,0.2909861513006035,0.5,0.5,
3726,10,10,10,10,100,1,1,100,6,1,21,100,0.3081407333971583,0.5,0.5,


==> experiments/test_results_duties/avg_duties_sotw_size_300.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
485,10,10,10,0,100,1,1,100,6,1,21,300,0.18160317709844093,0.5,0.5,
806,10,10,10,1,100,1,1,100,6,1,21,300,0.2577479217070504,0.5,0.5,
1100,10,10,10,2,100,1,1,100,6,1,21,300,0.34602628649881806,0.5,0.5,
1427,10,10,10,3,100,1,1,100,6,1,21,300,0.4204093503969489,0.5,0.5,
1753,10,10,10,4,100,1,1,100,6,1,21,300,0.4876805374005926,0.5,0.5,
2095,10,10,10,5,100,1,1,100,6,1,21,300,0.5953151693000109,0.5,0.5,
2407,10,10,10,6,100,1,1,100,6,1,21,300,0.6439728217970696,0.5,0.5,
2708,10,10,10,7,100,1,1,100,6,1,21,300,0.7552508544002194,0.5,0.5,
3036,10,10,10,8,100,1,1,100,6,1,21,300,0.8437633403009386,0.5,0.5,
3386,10,10,10,9,100,1,1,100,6,1,21,300,0.9150759110008948,0.5,0.5,
3692,10,10,10,10,100,1,1,100,6,1,21,300,0.924697995299357,0.5,0.5,


==> experiments/test_results_duties/avg_duties_sotw_size_500.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
475,10,10,10,0,100,1,1,100,6,1,21,500,0.29835675110080045,0.5,0.5,
816,10,10,10,1,100,1,1,100,6,1,21,500,0.44434053809964097,0.5,0.5,
1121,10,10,10,2,100,1,1,100,6,1,21,500,0.5967071788996691,0.5,0.5,
1482,10,10,10,3,100,1,1,100,6,1,21,500,0.7196266641025432,0.5,0.5,
1757,10,10,10,4,100,1,1,100,6,1,21,500,0.8360213569016196,0.5,0.5,
2088,10,10,10,5,100,1,1,100,6,1,21,500,0.9336515393995797,0.5,0.5,
2382,10,10,10,6,100,1,1,100,6,1,21,500,1.0927696427999762,0.5,0.5,
2729,10,10,10,7,100,1,1,100,6,1,21,500,1.174338951804384,0.5,0.5,
3020,10,10,10,8,100,1,1,100,6,1,21,500,1.3630691411977751,0.5,0.5,
3322,10,10,10,9,100,1,1,100,6,1,21,500,1.4635779995005578,0.5,0.5,
3689,10,10,10,10,100,1,1,100,6,1,21,500,1.5657636517018545,0.5,0.5,


==> experiments/test_results_duties/duties_sotw_size_100.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
478,10,10,10,0,100,1,1,100,6,1,21,100,0.06614637699385639,0.5,0.5,False
496,10,10,10,0,100,1,1,100,6,1,21,100,0.0842270599969197,0.5,0.5,False
481,10,10,10,0,100,1,1,100,6,1,21,100,0.05662077298620716,0.5,0.5,False
486,10,10,10,0,100,1,1,100,6,1,21,100,0.06583890500769485,0.5,0.5,False
466,10,10,10,0,100,1,1,100,6,1,21,100,0.061003897004411556,0.5,0.5,False
480,10,10,10,0,100,1,1,100,6,1,21,100,0.06775152699265163,0.5,0.5,False
489,10,10,10,0,100,1,1,100,6,1,21,100,0.057304960006149486,0.5,0.5,False
479,10,10,10,0,100,1,1,100,6,1,21,100,0.05996022900217213,0.5,0.5,False
486,10,10,10,0,100,1,1,100,6,1,21,100,0.0605828690022463,0.5,0.5,True
474,10,10,10,0,100,1,1,100,6,1,21,100,0.06093529200006742,0.5,0.5,False
802,10,10,10,1,100,1,1,100,6,1,21,100,0.08033893098763656,0.5,0.5,False
810,10,10,10,1,100,1,1,100,6,1,21,100,0.083203213987872,0.5,0.5,False
798,10,10,10,1,100,1,1,100,6,1,21,100,0.08638911800517235,0.5,0.5,False
789,10,10,10,1,100,1,1,100,6,1,21,100,0.12002100300742313,0.5,0.5,False
792,10,10,10,1,100,1,1,100,6,1,21,100,0.09856929699890316,0.5,0.5,False
791,10,10,10,1,100,1,1,100,6,1,21,100,0.10674650300643407,0.5,0.5,False
797,10,10,10,1,100,1,1,100,6,1,21,100,0.0914248420012882,0.5,0.5,False
797,10,10,10,1,100,1,1,100,6,1,21,100,0.09143844300706405,0.5,0.5,False
799,10,10,10,1,100,1,1,100,6,1,21,100,0.0944914950086968,0.5,0.5,False
821,10,10,10,1,100,1,1,100,6,1,21,100,0.08593846998701338,0.5,0.5,False
1123,10,10,10,2,100,1,1,100,6,1,21,100,0.1064081869990332,0.5,0.5,False
1119,10,10,10,2,100,1,1,100,6,1,21,100,0.13369854200573172,0.5,0.5,False
1111,10,10,10,2,100,1,1,100,6,1,21,100,0.11466389700945001,0.5,0.5,False
1120,10,10,10,2,100,1,1,100,6,1,21,100,0.12332322800648399,0.5,0.5,False
1122,10,10,10,2,100,1,1,100,6,1,21,100,0.11927203599771019,0.5,0.5,False
1130,10,10,10,2,100,1,1,100,6,1,21,100,0.10482803800550755,0.5,0.5,False
1124,10,10,10,2,100,1,1,100,6,1,21,100,0.10805027099559084,0.5,0.5,False
1130,10,10,10,2,100,1,1,100,6,1,21,100,0.10438131900446024,0.5,0.5,False
1131,10,10,10,2,100,1,1,100,6,1,21,100,0.10767015600868035,0.5,0.5,False
1139,10,10,10,2,100,1,1,100,6,1,21,100,0.11214761099836323,0.5,0.5,False
1474,10,10,10,3,100,1,1,100,6,1,21,100,0.13256177799485158,0.5,0.5,False
1440,10,10,10,3,100,1,1,100,6,1,21,100,0.15069753599527758,0.5,0.5,False
1438,10,10,10,3,100,1,1,100,6,1,21,100,0.13648446300067008,0.5,0.5,False
1440,10,10,10,3,100,1,1,100,6,1,21,100,0.1674248289928073,0.5,0.5,False
1441,10,10,10,3,100,1,1,100,6,1,21,100,0.14629495599365328,0.5,0.5,False
1436,10,10,10,3,100,1,1,100,6,1,21,100,0.14047150399710517,0.5,0.5,False
1435,10,10,10,3,100,1,1,100,6,1,21,100,0.1444970779994037,0.5,0.5,False
1444,10,10,10,3,100,1,1,100,6,1,21,100,0.129101708997041,0.5,0.5,False
1455,10,10,10,3,100,1,1,100,6,1,21,100,0.16845941900101025,0.5,0.5,False
1449,10,10,10,3,100,1,1,100,6,1,21,100,0.13119169999845326,0.5,0.5,False
1765,10,10,10,4,100,1,1,100,6,1,21,100,0.158773575007217,0.5,0.5,False
1766,10,10,10,4,100,1,1,100,6,1,21,100,0.14758601599896792,0.5,0.5,False
1781,10,10,10,4,100,1,1,100,6,1,21,100,0.14563592500053346,0.5,0.5,False
1766,10,10,10,4,100,1,1,100,6,1,21,100,0.1487361699983012,0.5,0.5,False
1781,10,10,10,4,100,1,1,100,6,1,21,100,0.14481632900424302,0.5,0.5,False
1775,10,10,10,4,100,1,1,100,6,1,21,100,0.15812279300007503,0.5,0.5,False
1773,10,10,10,4,100,1,1,100,6,1,21,100,0.1592723509966163,0.5,0.5,False
1720,10,10,10,4,100,1,1,100,6,1,21,100,0.17549936099385377,0.5,0.5,False
1769,10,10,10,4,100,1,1,100,6,1,21,100,0.15943095900001936,0.5,0.5,False
1734,10,10,10,4,100,1,1,100,6,1,21,100,0.15531385299982503,0.5,0.5,False
2087,10,10,10,5,100,1,1,100,6,1,21,100,0.1896384669962572,0.5,0.5,False
2079,10,10,10,5,100,1,1,100,6,1,21,100,0.17857812601141632,0.5,0.5,False
2060,10,10,10,5,100,1,1,100,6,1,21,100,0.1725689429877093,0.5,0.5,False
2075,10,10,10,5,100,1,1,100,6,1,21,100,0.18483472100342624,0.5,0.5,False
2075,10,10,10,5,100,1,1,100,6,1,21,100,0.1925527629937278,0.5,0.5,False
2059,10,10,10,5,100,1,1,100,6,1,21,100,0.18970023399742786,0.5,0.5,False
2075,10,10,10,5,100,1,1,100,6,1,21,100,0.1745791540015489,0.5,0.5,False
2094,10,10,10,5,100,1,1,100,6,1,21,100,0.18411408200336155,0.5,0.5,False
2080,10,10,10,5,100,1,1,100,6,1,21,100,0.18746483299764805,0.5,0.5,False
2086,10,10,10,5,100,1,1,100,6,1,21,100,0.18016720500600059,0.5,0.5,False
2405,10,10,10,6,100,1,1,100,6,1,21,100,0.20194858500326518,0.5,0.5,False
2383,10,10,10,6,100,1,1,100,6,1,21,100,0.20977923700411338,0.5,0.5,False
2403,10,10,10,6,100,1,1,100,6,1,21,100,0.20296622000751086,0.5,0.5,False
2395,10,10,10,6,100,1,1,100,6,1,21,100,0.22060747198702302,0.5,0.5,False
2405,10,10,10,6,100,1,1,100,6,1,21,100,0.1957850829930976,0.5,0.5,False
2382,10,10,10,6,100,1,1,100,6,1,21,100,0.21222387001034804,0.5,0.5,False
2414,10,10,10,6,100,1,1,100,6,1,21,100,0.21463728600065224,0.5,0.5,False
2393,10,10,10,6,100,1,1,100,6,1,21,100,0.20453610199911054,0.5,0.5,False
2411,10,10,10,6,100,1,1,100,6,1,21,100,0.18835082699661143,0.5,0.5,False
2428,10,10,10,6,100,1,1,100,6,1,21,100,0.24635900600696914,0.5,0.5,False
2727,10,10,10,7,100,1,1,100,6,1,21,100,0.2337071000074502,0.5,0.5,False
2725,10,10,10,7,100,1,1,100,6,1,21,100,0.22172002600564156,0.5,0.5,False
2706,10,10,10,7,100,1,1,100,6,1,21,100,0.23645842898986302,0.5,0.5,False
2740,10,10,10,7,100,1,1,100,6,1,21,100,0.22834134699951392,0.5,0.5,False
2729,10,10,10,7,100,1,1,100,6,1,21,100,0.253063010997721,0.5,0.5,False
2715,10,10,10,7,100,1,1,100,6,1,21,100,0.22786472500592936,0.5,0.5,False
2717,10,10,10,7,100,1,1,100,6,1,21,100,0.22936319599102717,0.5,0.5,False
2726,10,10,10,7,100,1,1,100,6,1,21,100,0.25776473300356884,0.5,0.5,False
2708,10,10,10,7,100,1,1,100,6,1,21,100,0.22000545499031432,0.5,0.5,False
2733,10,10,10,7,100,1,1,100,6,1,21,100,0.2213087170093786,0.5,0.5,False
3071,10,10,10,8,100,1,1,100,6,1,21,100,0.2577242959960131,0.5,0.5,False
3047,10,10,10,8,100,1,1,100,6,1,21,100,0.24487920400861185,0.5,0.5,False
3027,10,10,10,8,100,1,1,100,6,1,21,100,0.30137571200612,0.5,0.5,False
3023,10,10,10,8,100,1,1,100,6,1,21,100,0.2593301700107986,0.5,0.5,False
3027,10,10,10,8,100,1,1,100,6,1,21,100,0.32227777599473484,0.5,0.5,False
3051,10,10,10,8,100,1,1,100,6,1,21,100,0.29761933798727114,0.5,0.5,False
3032,10,10,10,8,100,1,1,100,6,1,21,100,0.2585140320006758,0.5,0.5,False
3063,10,10,10,8,100,1,1,100,6,1,21,100,0.26714853099838365,0.5,0.5,False
3015,10,10,10,8,100,1,1,100,6,1,21,100,0.2531471230031457,0.5,0.5,False
3046,10,10,10,8,100,1,1,100,6,1,21,100,0.24483863200293854,0.5,0.5,False
3347,10,10,10,9,100,1,1,100,6,1,21,100,0.2890198310051346,0.5,0.5,False
3382,10,10,10,9,100,1,1,100,6,1,21,100,0.2849700389924692,0.5,0.5,False
3370,10,10,10,9,100,1,1,100,6,1,21,100,0.2844692149956245,0.5,0.5,False
3374,10,10,10,9,100,1,1,100,6,1,21,100,0.2990609080006834,0.5,0.5,False
3406,10,10,10,9,100,1,1,100,6,1,21,100,0.2674136040004669,0.5,0.5,False
3353,10,10,10,9,100,1,1,100,6,1,21,100,0.28319325399934314,0.5,0.5,False
3344,10,10,10,9,100,1,1,100,6,1,21,100,0.28858457900059875,0.5,0.5,False
3374,10,10,10,9,100,1,1,100,6,1,21,100,0.29184804600663483,0.5,0.5,False
3357,10,10,10,9,100,1,1,100,6,1,21,100,0.30649742600508034,0.5,0.5,False
3369,10,10,10,9,100,1,1,100,6,1,21,100,0.31480461099999957,0.5,0.5,False
3700,10,10,10,10,100,1,1,100,6,1,21,100,0.30069545599690173,0.5,0.5,False
3668,10,10,10,10,100,1,1,100,6,1,21,100,0.3093881590029923,0.5,0.5,False
3658,10,10,10,10,100,1,1,100,6,1,21,100,0.31339744600700215,0.5,0.5,False
3689,10,10,10,10,100,1,1,100,6,1,21,100,0.29812243599735666,0.5,0.5,False
3675,10,10,10,10,100,1,1,100,6,1,21,100,0.30937969499791507,0.5,0.5,False
3690,10,10,10,10,100,1,1,100,6,1,21,100,0.34344790199247655,0.5,0.5,False
3703,10,10,10,10,100,1,1,100,6,1,21,100,0.3058397279964993,0.5,0.5,False
3658,10,10,10,10,100,1,1,100,6,1,21,100,0.31353409099392593,0.5,0.5,False
3693,10,10,10,10,100,1,1,100,6,1,21,100,0.3034237139945617,0.5,0.5,False
3726,10,10,10,10,100,1,1,100,6,1,21,100,0.2841787069919519,0.5,0.5,False


==> experiments/test_results_duties/duties_sotw_size_300.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
484,10,10,10,0,100,1,1,100,6,1,21,300,0.1742431909951847,0.5,0.5,False
478,10,10,10,0,100,1,1,100,6,1,21,300,0.18129972300084773,0.5,0.5,False
492,10,10,10,0,100,1,1,100,6,1,21,300,0.17576186299265828,0.5,0.5,True
486,10,10,10,0,100,1,1,100,6,1,21,300,0.1820817590050865,0.5,0.5,False
477,10,10,10,0,100,1,1,100,6,1,21,300,0.18166253999515902,0.5,0.5,False
487,10,10,10,0,100,1,1,100,6,1,21,300,0.18527460999030154,0.5,0.5,False
481,10,10,10,0,100,1,1,100,6,1,21,300,0.18317371000011917,0.5,0.5,False
492,10,10,10,0,100,1,1,100,6,1,21,300,0.1959332109981915,0.5,0.5,False
481,10,10,10,0,100,1,1,100,6,1,21,300,0.1763427900004899,0.5,0.5,False
485,10,10,10,0,100,1,1,100,6,1,21,300,0.180258374006371,0.5,0.5,False
798,10,10,10,1,100,1,1,100,6,1,21,300,0.2447449739993317,0.5,0.5,False
805,10,10,10,1,100,1,1,100,6,1,21,300,0.2521518210123759,0.5,0.5,False
795,10,10,10,1,100,1,1,100,6,1,21,300,0.2573254629969597,0.5,0.5,False
803,10,10,10,1,100,1,1,100,6,1,21,300,0.2556448840041412,0.5,0.5,False
802,10,10,10,1,100,1,1,100,6,1,21,300,0.2927783260092838,0.5,0.5,False
803,10,10,10,1,100,1,1,100,6,1,21,300,0.2700216580124106,0.5,0.5,False
775,10,10,10,1,100,1,1,100,6,1,21,300,0.2526684440090321,0.5,0.5,False
794,10,10,10,1,100,1,1,100,6,1,21,300,0.2586005230114097,0.5,0.5,False
805,10,10,10,1,100,1,1,100,6,1,21,300,0.24804842901357915,0.5,0.5,False
806,10,10,10,1,100,1,1,100,6,1,21,300,0.2454946950019803,0.5,0.5,False
1119,10,10,10,2,100,1,1,100,6,1,21,300,0.3808920909941662,0.5,0.5,False
1118,10,10,10,2,100,1,1,100,6,1,21,300,0.3367587060056394,0.5,0.5,False
1123,10,10,10,2,100,1,1,100,6,1,21,300,0.33712392300367355,0.5,0.5,False
1128,10,10,10,2,100,1,1,100,6,1,21,300,0.34558062300493475,0.5,0.5,False
1141,10,10,10,2,100,1,1,100,6,1,21,300,0.3037086459953571,0.5,0.5,False
1110,10,10,10,2,100,1,1,100,6,1,21,300,0.3461921519919997,0.5,0.5,False
1112,10,10,10,2,100,1,1,100,6,1,21,300,0.38491868099663407,0.5,0.5,False
1127,10,10,10,2,100,1,1,100,6,1,21,300,0.3261018159973901,0.5,0.5,False
1133,10,10,10,2,100,1,1,100,6,1,21,300,0.31959400900814217,0.5,0.5,False
1100,10,10,10,2,100,1,1,100,6,1,21,300,0.3793922179902438,0.5,0.5,False
1419,10,10,10,3,100,1,1,100,6,1,21,300,0.4223696369881509,0.5,0.5,False
1453,10,10,10,3,100,1,1,100,6,1,21,300,0.4130295969953295,0.5,0.5,False
1433,10,10,10,3,100,1,1,100,6,1,21,300,0.40128184598870575,0.5,0.5,False
1456,10,10,10,3,100,1,1,100,6,1,21,300,0.42943636799464,0.5,0.5,False
1452,10,10,10,3,100,1,1,100,6,1,21,300,0.40212568499555346,0.5,0.5,False
1432,10,10,10,3,100,1,1,100,6,1,21,300,0.4417301169887651,0.5,0.5,False
1463,10,10,10,3,100,1,1,100,6,1,21,300,0.42411249100405257,0.5,0.5,False
1437,10,10,10,3,100,1,1,100,6,1,21,300,0.400380278006196,0.5,0.5,False
1438,10,10,10,3,100,1,1,100,6,1,21,300,0.4148146539955633,0.5,0.5,False
1427,10,10,10,3,100,1,1,100,6,1,21,300,0.4548128310125321,0.5,0.5,False
1754,10,10,10,4,100,1,1,100,6,1,21,300,0.4946219980047317,0.5,0.5,False
1776,10,10,10,4,100,1,1,100,6,1,21,300,0.4750325789937051,0.5,0.5,False
1763,10,10,10,4,100,1,1,100,6,1,21,300,0.49269579199608415,0.5,0.5,False
1761,10,10,10,4,100,1,1,100,6,1,21,300,0.4607499460107647,0.5,0.5,False
1768,10,10,10,4,100,1,1,100,6,1,21,300,0.4674856519995956,0.5,0.5,False
1740,10,10,10,4,100,1,1,100,6,1,21,300,0.4818663030018797,0.5,0.5,False
1730,10,10,10,4,100,1,1,100,6,1,21,300,0.5322276810038602,0.5,0.5,False
1752,10,10,10,4,100,1,1,100,6,1,21,300,0.4733440169948153,0.5,0.5,False
1753,10,10,10,4,100,1,1,100,6,1,21,300,0.526237455997034,0.5,0.5,False
1753,10,10,10,4,100,1,1,100,6,1,21,300,0.4725439500034554,0.5,0.5,False
2063,10,10,10,5,100,1,1,100,6,1,21,300,0.5596653250104282,0.5,0.5,False
2077,10,10,10,5,100,1,1,100,6,1,21,300,0.5645578209951054,0.5,0.5,False
2105,10,10,10,5,100,1,1,100,6,1,21,300,0.5242695630004164,0.5,0.5,False
2104,10,10,10,5,100,1,1,100,6,1,21,300,0.6361559049983043,0.5,0.5,False
2110,10,10,10,5,100,1,1,100,6,1,21,300,0.6819788519933354,0.5,0.5,False
2094,10,10,10,5,100,1,1,100,6,1,21,300,0.5711354189988924,0.5,0.5,False
2066,10,10,10,5,100,1,1,100,6,1,21,300,0.5422813150071306,0.5,0.5,False
2078,10,10,10,5,100,1,1,100,6,1,21,300,0.6318285540037323,0.5,0.5,False
2120,10,10,10,5,100,1,1,100,6,1,21,300,0.5321515249961521,0.5,0.5,False
2095,10,10,10,5,100,1,1,100,6,1,21,300,0.7091274139966117,0.5,0.5,False
2401,10,10,10,6,100,1,1,100,6,1,21,300,0.684983284008922,0.5,0.5,False
2392,10,10,10,6,100,1,1,100,6,1,21,300,0.6408677229919704,0.5,0.5,False
2417,10,10,10,6,100,1,1,100,6,1,21,300,0.6443778079992626,0.5,0.5,False
2389,10,10,10,6,100,1,1,100,6,1,21,300,0.6369426369928988,0.5,0.5,False
2380,10,10,10,6,100,1,1,100,6,1,21,300,0.6641319069894962,0.5,0.5,False
2392,10,10,10,6,100,1,1,100,6,1,21,300,0.6318264979927335,0.5,0.5,False
2402,10,10,10,6,100,1,1,100,6,1,21,300,0.6153245280002011,0.5,0.5,False
2392,10,10,10,6,100,1,1,100,6,1,21,300,0.6260262849973515,0.5,0.5,False
2396,10,10,10,6,100,1,1,100,6,1,21,300,0.6366922140005045,0.5,0.5,False
2407,10,10,10,6,100,1,1,100,6,1,21,300,0.6585553339973558,0.5,0.5,False
2705,10,10,10,7,100,1,1,100,6,1,21,300,0.733202656992944,0.5,0.5,False
2716,10,10,10,7,100,1,1,100,6,1,21,300,0.690463812003145,0.5,0.5,False
2723,10,10,10,7,100,1,1,100,6,1,21,300,0.7185254219948547,0.5,0.5,False
2723,10,10,10,7,100,1,1,100,6,1,21,300,0.7064516370010097,0.5,0.5,False
2718,10,10,10,7,100,1,1,100,6,1,21,300,0.8264370959950611,0.5,0.5,False
2718,10,10,10,7,100,1,1,100,6,1,21,300,0.797964283003239,0.5,0.5,False
2733,10,10,10,7,100,1,1,100,6,1,21,300,0.7485320499981754,0.5,0.5,False
2734,10,10,10,7,100,1,1,100,6,1,21,300,0.8132150180026656,0.5,0.5,False
2722,10,10,10,7,100,1,1,100,6,1,21,300,0.6863269690074958,0.5,0.5,False
2708,10,10,10,7,100,1,1,100,6,1,21,300,0.8313896000036038,0.5,0.5,False
3055,10,10,10,8,100,1,1,100,6,1,21,300,0.8740013169881422,0.5,0.5,False
3054,10,10,10,8,100,1,1,100,6,1,21,300,0.8019313889963087,0.5,0.5,False
3017,10,10,10,8,100,1,1,100,6,1,21,300,0.98641729800147,0.5,0.5,False
3026,10,10,10,8,100,1,1,100,6,1,21,300,0.8610948840068886,0.5,0.5,False
3036,10,10,10,8,100,1,1,100,6,1,21,300,0.81930526799988,0.5,0.5,False
3010,10,10,10,8,100,1,1,100,6,1,21,300,0.814315791008994,0.5,0.5,False
3024,10,10,10,8,100,1,1,100,6,1,21,300,0.8083432779967552,0.5,0.5,False
3086,10,10,10,8,100,1,1,100,6,1,21,300,0.9086638379958458,0.5,0.5,False
3059,10,10,10,8,100,1,1,100,6,1,21,300,0.8007893110043369,0.5,0.5,False
3036,10,10,10,8,100,1,1,100,6,1,21,300,0.7627710290107643,0.5,0.5,False
3339,10,10,10,9,100,1,1,100,6,1,21,300,0.8730001340009039,0.5,0.5,False
3342,10,10,10,9,100,1,1,100,6,1,21,300,1.1847512949898373,0.5,0.5,False
3334,10,10,10,9,100,1,1,100,6,1,21,300,0.8713574770081323,0.5,0.5,False
3338,10,10,10,9,100,1,1,100,6,1,21,300,0.8402953059994616,0.5,0.5,False
3371,10,10,10,9,100,1,1,100,6,1,21,300,0.863523192005232,0.5,0.5,False
3350,10,10,10,9,100,1,1,100,6,1,21,300,0.8997452170006,0.5,0.5,False
3351,10,10,10,9,100,1,1,100,6,1,21,300,0.8754466950049391,0.5,0.5,False
3349,10,10,10,9,100,1,1,100,6,1,21,300,0.9158246610022616,0.5,0.5,False
3355,10,10,10,9,100,1,1,100,6,1,21,300,1.0063450210000155,0.5,0.5,False
3386,10,10,10,9,100,1,1,100,6,1,21,300,0.8204701119975653,0.5,0.5,False
3685,10,10,10,10,100,1,1,100,6,1,21,300,0.9477586900029564,0.5,0.5,False
3711,10,10,10,10,100,1,1,100,6,1,21,300,0.9417649829993024,0.5,0.5,False
3681,10,10,10,10,100,1,1,100,6,1,21,300,0.9162665069889044,0.5,0.5,False
3667,10,10,10,10,100,1,1,100,6,1,21,300,0.9197591660049511,0.5,0.5,False
3675,10,10,10,10,100,1,1,100,6,1,21,300,0.906238695999491,0.5,0.5,False
3664,10,10,10,10,100,1,1,100,6,1,21,300,0.9250969179993263,0.5,0.5,False
3683,10,10,10,10,100,1,1,100,6,1,21,300,0.9474679559934884,0.5,0.5,False
3691,10,10,10,10,100,1,1,100,6,1,21,300,0.9141665570059558,0.5,0.5,False
3669,10,10,10,10,100,1,1,100,6,1,21,300,0.9400438599986956,0.5,0.5,False
3692,10,10,10,10,100,1,1,100,6,1,21,300,0.8884166200004984,0.5,0.5,False


==> experiments/test_results_duties/duties_sotw_size_500.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
482,10,10,10,0,100,1,1,100,6,1,21,500,0.3075806550041307,0.5,0.5,False
479,10,10,10,0,100,1,1,100,6,1,21,500,0.305419381998945,0.5,0.5,False
481,10,10,10,0,100,1,1,100,6,1,21,500,0.30519827399984933,0.5,0.5,False
485,10,10,10,0,100,1,1,100,6,1,21,500,0.27827285799139645,0.5,0.5,False
490,10,10,10,0,100,1,1,100,6,1,21,500,0.30256614500831347,0.5,0.5,False
477,10,10,10,0,100,1,1,100,6,1,21,500,0.3064615280018188,0.5,0.5,False
488,10,10,10,0,100,1,1,100,6,1,21,500,0.3000504079973325,0.5,0.5,False
485,10,10,10,0,100,1,1,100,6,1,21,500,0.2951663389976602,0.5,0.5,False
486,10,10,10,0,100,1,1,100,6,1,21,500,0.2813153640017845,0.5,0.5,False
475,10,10,10,0,100,1,1,100,6,1,21,500,0.3015365580067737,0.5,0.5,False
804,10,10,10,1,100,1,1,100,6,1,21,500,0.41699782499927096,0.5,0.5,False
805,10,10,10,1,100,1,1,100,6,1,21,500,0.5010822139884112,0.5,0.5,False
803,10,10,10,1,100,1,1,100,6,1,21,500,0.41874528500193264,0.5,0.5,False
795,10,10,10,1,100,1,1,100,6,1,21,500,0.4006637040001806,0.5,0.5,False
800,10,10,10,1,100,1,1,100,6,1,21,500,0.45870398900297005,0.5,0.5,False
806,10,10,10,1,100,1,1,100,6,1,21,500,0.41649894599686377,0.5,0.5,False
817,10,10,10,1,100,1,1,100,6,1,21,500,0.43844729600823484,0.5,0.5,False
810,10,10,10,1,100,1,1,100,6,1,21,500,0.42463642499933485,0.5,0.5,False
794,10,10,10,1,100,1,1,100,6,1,21,500,0.5647365159966284,0.5,0.5,False
816,10,10,10,1,100,1,1,100,6,1,21,500,0.4028931810025824,0.5,0.5,False
1127,10,10,10,2,100,1,1,100,6,1,21,500,0.6095973609917564,0.5,0.5,False
1107,10,10,10,2,100,1,1,100,6,1,21,500,0.7746964820107678,0.5,0.5,False
1130,10,10,10,2,100,1,1,100,6,1,21,500,0.5570903779880609,0.5,0.5,False
1124,10,10,10,2,100,1,1,100,6,1,21,500,0.5695141239993973,0.5,0.5,True
1127,10,10,10,2,100,1,1,100,6,1,21,500,0.535568906008848,0.5,0.5,False
1117,10,10,10,2,100,1,1,100,6,1,21,500,0.5525349590025144,0.5,0.5,False
1124,10,10,10,2,100,1,1,100,6,1,21,500,0.5869014449999668,0.5,0.5,False
1129,10,10,10,2,100,1,1,100,6,1,21,500,0.539535527001135,0.5,0.5,False
1117,10,10,10,2,100,1,1,100,6,1,21,500,0.6868183579936158,0.5,0.5,False
1121,10,10,10,2,100,1,1,100,6,1,21,500,0.5548142490006285,0.5,0.5,False
1446,10,10,10,3,100,1,1,100,6,1,21,500,0.7363374480046332,0.5,0.5,False
1428,10,10,10,3,100,1,1,100,6,1,21,500,0.7605869770050049,0.5,0.5,False
1455,10,10,10,3,100,1,1,100,6,1,21,500,0.6691115819994593,0.5,0.5,False
1434,10,10,10,3,100,1,1,100,6,1,21,500,0.9258342739922227,0.5,0.5,False
1443,10,10,10,3,100,1,1,100,6,1,21,500,0.6810745000111638,0.5,0.5,False
1438,10,10,10,3,100,1,1,100,6,1,21,500,0.6746239790081745,0.5,0.5,False
1452,10,10,10,3,100,1,1,100,6,1,21,500,0.6728815189999295,0.5,0.5,False
1418,10,10,10,3,100,1,1,100,6,1,21,500,0.7278342990030069,0.5,0.5,False
1441,10,10,10,3,100,1,1,100,6,1,21,500,0.6883071740012383,0.5,0.5,False
1482,10,10,10,3,100,1,1,100,6,1,21,500,0.6596748890005983,0.5,0.5,False
1773,10,10,10,4,100,1,1,100,6,1,21,500,0.7973060229996918,0.5,0.5,False
1750,10,10,10,4,100,1,1,100,6,1,21,500,0.8001143190049333,0.5,0.5,True
1749,10,10,10,4,100,1,1,100,6,1,21,500,1.0293922050041147,0.5,0.5,False
1744,10,10,10,4,100,1,1,100,6,1,21,500,0.9393120059976354,0.5,0.5,False
1762,10,10,10,4,100,1,1,100,6,1,21,500,0.8274077899986878,0.5,0.5,False
1747,10,10,10,4,100,1,1,100,6,1,21,500,0.7867986030032625,0.5,0.5,False
1763,10,10,10,4,100,1,1,100,6,1,21,500,0.7968207439989783,0.5,0.5,False
1755,10,10,10,4,100,1,1,100,6,1,21,500,0.7676531480101403,0.5,0.5,False
1726,10,10,10,4,100,1,1,100,6,1,21,500,0.818904300002032,0.5,0.5,False
1757,10,10,10,4,100,1,1,100,6,1,21,500,0.7965044309967197,0.5,0.5,False
2102,10,10,10,5,100,1,1,100,6,1,21,500,0.9071142960019642,0.5,0.5,False
2058,10,10,10,5,100,1,1,100,6,1,21,500,0.9426648379885592,0.5,0.5,False
2078,10,10,10,5,100,1,1,100,6,1,21,500,0.9581769799988251,0.5,0.5,False
2065,10,10,10,5,100,1,1,100,6,1,21,500,0.89057761800359,0.5,0.5,False
2075,10,10,10,5,100,1,1,100,6,1,21,500,0.9121300510014407,0.5,0.5,False
2058,10,10,10,5,100,1,1,100,6,1,21,500,1.031101127009606,0.5,0.5,False
2089,10,10,10,5,100,1,1,100,6,1,21,500,0.9014760860009119,0.5,0.5,False
2084,10,10,10,5,100,1,1,100,6,1,21,500,0.9544508010003483,0.5,0.5,False
2083,10,10,10,5,100,1,1,100,6,1,21,500,0.9194949039956555,0.5,0.5,True
2088,10,10,10,5,100,1,1,100,6,1,21,500,0.9193286929948954,0.5,0.5,False
2406,10,10,10,6,100,1,1,100,6,1,21,500,1.0217226009990554,0.5,0.5,False
2416,10,10,10,6,100,1,1,100,6,1,21,500,1.2192991699994309,0.5,0.5,False
2399,10,10,10,6,100,1,1,100,6,1,21,500,1.131071547002648,0.5,0.5,False
2387,10,10,10,6,100,1,1,100,6,1,21,500,1.1579691169899888,0.5,0.5,False
2395,10,10,10,6,100,1,1,100,6,1,21,500,1.0591301540116547,0.5,0.5,False
2425,10,10,10,6,100,1,1,100,6,1,21,500,1.0964875360077713,0.5,0.5,False
2414,10,10,10,6,100,1,1,100,6,1,21,500,1.00583132400061,0.5,0.5,False
2387,10,10,10,6,100,1,1,100,6,1,21,500,1.0603390949981986,0.5,0.5,False
2403,10,10,10,6,100,1,1,100,6,1,21,500,1.0192527909966884,0.5,0.5,False
2382,10,10,10,6,100,1,1,100,6,1,21,500,1.1565930929937167,0.5,0.5,False
2740,10,10,10,7,100,1,1,100,6,1,21,500,1.1732995640049921,0.5,0.5,False
2718,10,10,10,7,100,1,1,100,6,1,21,500,1.1421915000100853,0.5,0.5,False
2744,10,10,10,7,100,1,1,100,6,1,21,500,1.1351742800034117,0.5,0.5,False
2739,10,10,10,7,100,1,1,100,6,1,21,500,1.160512637012289,0.5,0.5,False
2741,10,10,10,7,100,1,1,100,6,1,21,500,1.1527207670005737,0.5,0.5,False
2722,10,10,10,7,100,1,1,100,6,1,21,500,1.2959866099990904,0.5,0.5,False
2750,10,10,10,7,100,1,1,100,6,1,21,500,1.1600042500067502,0.5,0.5,False
2712,10,10,10,7,100,1,1,100,6,1,21,500,1.151170703000389,0.5,0.5,False
2726,10,10,10,7,100,1,1,100,6,1,21,500,1.1968060689978302,0.5,0.5,False
2729,10,10,10,7,100,1,1,100,6,1,21,500,1.1755231380084297,0.5,0.5,False
2995,10,10,10,8,100,1,1,100,6,1,21,500,1.302959809996537,0.5,0.5,False
3028,10,10,10,8,100,1,1,100,6,1,21,500,1.2740056490001734,0.5,0.5,False
3050,10,10,10,8,100,1,1,100,6,1,21,500,1.2634678879985586,0.5,0.5,False
3033,10,10,10,8,100,1,1,100,6,1,21,500,1.3028971389867365,0.5,0.5,False
3082,10,10,10,8,100,1,1,100,6,1,21,500,1.2187264540116303,0.5,0.5,False
3032,10,10,10,8,100,1,1,100,6,1,21,500,1.2786987529980252,0.5,0.5,False
3011,10,10,10,8,100,1,1,100,6,1,21,500,1.2458380259922706,0.5,0.5,False
3003,10,10,10,8,100,1,1,100,6,1,21,500,2.1636845030006953,0.5,0.5,False
3040,10,10,10,8,100,1,1,100,6,1,21,500,1.3133039999956964,0.5,0.5,False
3020,10,10,10,8,100,1,1,100,6,1,21,500,1.2671091899974272,0.5,0.5,False
3360,10,10,10,9,100,1,1,100,6,1,21,500,1.6562598169984994,0.5,0.5,False
3348,10,10,10,9,100,1,1,100,6,1,21,500,1.4193411040032515,0.5,0.5,False
3402,10,10,10,9,100,1,1,100,6,1,21,500,1.3886647000035737,0.5,0.5,False
3349,10,10,10,9,100,1,1,100,6,1,21,500,1.4304934300016612,0.5,0.5,False
3418,10,10,10,9,100,1,1,100,6,1,21,500,1.368364105001092,0.5,0.5,False
3363,10,10,10,9,100,1,1,100,6,1,21,500,1.4349599830020452,0.5,0.5,False
3354,10,10,10,9,100,1,1,100,6,1,21,500,1.411359428006108,0.5,0.5,False
3343,10,10,10,9,100,1,1,100,6,1,21,500,1.5423663830006262,0.5,0.5,False
3363,10,10,10,9,100,1,1,100,6,1,21,500,1.412339766000514,0.5,0.5,False
3322,10,10,10,9,100,1,1,100,6,1,21,500,1.5716312789882068,0.5,0.5,False
3678,10,10,10,10,100,1,1,100,6,1,21,500,1.568951367007685,0.5,0.5,False
3711,10,10,10,10,100,1,1,100,6,1,21,500,1.4841676140058553,0.5,0.5,False
3703,10,10,10,10,100,1,1,100,6,1,21,500,1.4975554720003856,0.5,0.5,False
3670,10,10,10,10,100,1,1,100,6,1,21,500,1.552740115992492,0.5,0.5,False
3703,10,10,10,10,100,1,1,100,6,1,21,500,1.5617764060007175,0.5,0.5,False
3666,10,10,10,10,100,1,1,100,6,1,21,500,1.563939380008378,0.5,0.5,False
3692,10,10,10,10,100,1,1,100,6,1,21,500,1.5549192619946552,0.5,0.5,False
3640,10,10,10,10,100,1,1,100,6,1,21,500,1.5846345890022349,0.5,0.5,False
3678,10,10,10,10,100,1,1,100,6,1,21,500,1.563643782006693,0.5,0.5,False
3689,10,10,10,10,100,1,1,100,6,1,21,500,1.7253085289994488,0.5,0.5,False


==> experiments/test_results_sotw/avg_sotw_10_per_rule.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
306,10,10,10,0,100,1,0,100,6,0,100,50,0.027917120800702834,0.5,0.5,
328,10,10,10,0,100,1,0,100,6,0,100,100,0.052448862200253646,0.5,0.5,
325,10,10,10,0,100,1,0,100,6,0,100,150,0.099767659297504,0.5,0.5,
313,10,10,10,0,100,1,0,100,6,0,100,200,0.11229235329810763,0.5,0.5,
323,10,10,10,0,100,1,0,100,6,0,100,250,0.12641928249795456,0.5,0.5,
321,10,10,10,0,100,1,0,100,6,0,100,300,0.14285914820065954,0.5,0.5,
315,10,10,10,0,100,1,0,100,6,0,100,350,0.1915467554994393,0.5,0.5,
315,10,10,10,0,100,1,0,100,6,0,100,400,0.20428650199901313,0.5,0.5,
328,10,10,10,0,100,1,0,100,6,0,100,450,0.22488850920053666,0.5,0.5,
322,10,10,10,0,100,1,0,100,6,0,100,500,0.24055350039998302,0.5,0.5,
326,10,10,10,0,100,1,0,100,6,0,100,550,0.28945199110021347,0.5,0.5,
318,10,10,10,0,100,1,0,100,6,0,100,600,0.28543101730028864,0.5,0.5,
325,10,10,10,0,100,1,0,100,6,0,100,650,0.3033215603019926,0.5,0.5,
323,10,10,10,0,100,1,0,100,6,0,100,700,0.300154808795196,0.5,0.5,
322,10,10,10,0,100,1,0,100,6,0,100,750,0.3751752627969836,0.5,0.5,
313,10,10,10,0,100,1,0,100,6,0,100,800,0.4160484769046889,0.5,0.5,
313,10,10,10,0,100,1,0,100,6,0,100,850,0.4012606567994226,0.5,0.5,
324,10,10,10,0,100,1,0,100,6,0,100,900,0.40949707189865875,0.5,0.5,
316,10,10,10,0,100,1,0,100,6,0,100,950,0.47093364000174914,0.5,0.5,


==> experiments/test_results_sotw/avg_sotw_20_per_rule.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
644,20,20,20,0,100,1,0,100,6,0,100,50,0.04413380830083043,0.5,0.5,
642,20,20,20,0,100,1,0,100,6,0,100,100,0.08524319550197106,0.5,0.5,
644,20,20,20,0,100,1,0,100,6,0,100,150,0.12601486210332952,0.5,0.5,
630,20,20,20,0,100,1,0,100,6,0,100,200,0.17086574849818134,0.5,0.5,
654,20,20,20,0,100,1,0,100,6,0,100,250,0.1938793724999414,0.5,0.5,
639,20,20,20,0,100,1,0,100,6,0,100,300,0.24574661329970696,0.5,0.5,
630,20,20,20,0,100,1,0,100,6,0,100,350,0.2893304265002371,0.5,0.5,
626,20,20,20,0,100,1,0,100,6,0,100,400,0.33068418149923673,0.5,0.5,
634,20,20,20,0,100,1,0,100,6,0,100,450,0.35658654809958534,0.5,0.5,
643,20,20,20,0,100,1,0,100,6,0,100,500,0.4784505645031459,0.5,0.5,
644,20,20,20,0,100,1,0,100,6,0,100,550,0.4574477194008068,0.5,0.5,
640,20,20,20,0,100,1,0,100,6,0,100,600,0.490772728601587,0.5,0.5,
654,20,20,20,0,100,1,0,100,6,0,100,650,0.508071429701522,0.5,0.5,
636,20,20,20,0,100,1,0,100,6,0,100,700,0.5931367314973613,0.5,0.5,
634,20,20,20,0,100,1,0,100,6,0,100,750,0.6022228866961086,0.5,0.5,
636,20,20,20,0,100,1,0,100,6,0,100,800,0.6298709424998379,0.5,0.5,
640,20,20,20,0,100,1,0,100,6,0,100,850,0.6575594920039294,0.5,0.5,
642,20,20,20,0,100,1,0,100,6,0,100,900,0.6922234597994248,0.5,0.5,
637,20,20,20,0,100,1,0,100,6,0,100,950,0.87159799990186,0.5,0.5,


==> experiments/test_results_sotw/avg_sotw_30_per_rule.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
960,30,30,30,0,100,1,0,100,6,0,100,50,0.05582455959811341,0.5,0.5,
958,30,30,30,0,100,1,0,100,6,0,100,100,0.11002767979953205,0.5,0.5,
961,30,30,30,0,100,1,0,100,6,0,100,150,0.16773559029679747,0.5,0.5,
952,30,30,30,0,100,1,0,100,6,0,100,200,0.20946283669763943,0.5,0.5,
965,30,30,30,0,100,1,0,100,6,0,100,250,0.26400947010261006,0.5,0.5,
960,30,30,30,0,100,1,0,100,6,0,100,300,0.32415212250343756,0.5,0.5,
960,30,30,30,0,100,1,0,100,6,0,100,350,0.3884762558984221,0.5,0.5,
959,30,30,30,0,100,1,0,100,6,0,100,400,0.42329788859642575,0.5,0.5,
970,30,30,30,0,100,1,0,100,6,0,100,450,0.5193508855998517,0.5,0.5,
942,30,30,30,0,100,1,0,100,6,0,100,500,0.5100831431991537,0.5,0.5,
938,30,30,30,0,100,1,0,100,6,0,100,550,0.5627053086034721,0.5,0.5,
950,30,30,30,0,100,1,0,100,6,0,100,600,0.6339349364963709,0.5,0.5,
969,30,30,30,0,100,1,0,100,6,0,100,650,0.7218454190006014,0.5,0.5,
964,30,30,30,0,100,1,0,100,6,0,100,700,0.7995259149029152,0.5,0.5,
954,30,30,30,0,100,1,0,100,6,0,100,750,0.798781514300208,0.5,0.5,
957,30,30,30,0,100,1,0,100,6,0,100,800,0.8735081787002855,0.5,0.5,
960,30,30,30,0,100,1,0,100,6,0,100,850,0.8832473778980784,0.5,0.5,
964,30,30,30,0,100,1,0,100,6,0,100,900,0.9658989542978815,0.5,0.5,
973,30,30,30,0,100,1,0,100,6,0,100,950,1.0027280505019007,0.5,0.5,


==> experiments/test_results_sotw/sotw_10_per_rule.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
331,10,10,10,0,100,1,0,100,6,0,100,50,0.031667365998146124,0.5,0.5,False
330,10,10,10,0,100,1,0,100,6,0,100,50,0.02526427200064063,0.5,0.5,False
321,10,10,10,0,100,1,0,100,6,0,100,50,0.04002238898829091,0.5,0.5,False
315,10,10,10,0,100,1,0,100,6,0,100,50,0.02891612499661278,0.5,0.5,False
329,10,10,10,0,100,1,0,100,6,0,100,50,0.024943367010564543,0.5,0.5,True
334,10,10,10,0,100,1,0,100,6,0,100,50,0.023346044006757438,0.5,0.5,False
326,10,10,10,0,100,1,0,100,6,0,100,50,0.023368544003460556,0.5,0.5,False
318,10,10,10,0,100,1,0,100,6,0,100,50,0.02625418700336013,0.5,0.5,False
332,10,10,10,0,100,1,0,100,6,0,100,50,0.025384273001691326,0.5,0.5,False
306,10,10,10,0,100,1,0,100,6,0,100,50,0.030004640997503884,0.5,0.5,False
319,10,10,10,0,100,1,0,100,6,0,100,100,0.051528157986467704,0.5,0.5,False
317,10,10,10,0,100,1,0,100,6,0,100,100,0.052079366010730155,0.5,0.5,False
325,10,10,10,0,100,1,0,100,6,0,100,100,0.04626437999831978,0.5,0.5,False
316,10,10,10,0,100,1,0,100,6,0,100,100,0.05505571099638473,0.5,0.5,False
315,10,10,10,0,100,1,0,100,6,0,100,100,0.049130924002383836,0.5,0.5,False
323,10,10,10,0,100,1,0,100,6,0,100,100,0.04725089599378407,0.5,0.5,False
318,10,10,10,0,100,1,0,100,6,0,100,100,0.0682804060052149,0.5,0.5,False
318,10,10,10,0,100,1,0,100,6,0,100,100,0.05549261700070929,0.5,0.5,False
323,10,10,10,0,100,1,0,100,6,0,100,100,0.05292228001053445,0.5,0.5,False
328,10,10,10,0,100,1,0,100,6,0,100,100,0.046483883998007514,0.5,0.5,False
324,10,10,10,0,100,1,0,100,6,0,100,150,0.07533310899452772,0.5,0.5,False
316,10,10,10,0,100,1,0,100,6,0,100,150,0.09098683999036439,0.5,0.5,False
331,10,10,10,0,100,1,0,100,6,0,100,150,0.08371823199559003,0.5,0.5,False
316,10,10,10,0,100,1,0,100,6,0,100,150,0.23860051299561746,0.5,0.5,False
324,10,10,10,0,100,1,0,100,6,0,100,150,0.07860395799798425,0.5,0.5,False
316,10,10,10,0,100,1,0,100,6,0,100,150,0.08719768399896566,0.5,0.5,False
321,10,10,10,0,100,1,0,100,6,0,100,150,0.10674527300579939,0.5,0.5,False
314,10,10,10,0,100,1,0,100,6,0,100,150,0.08692538099421654,0.5,0.5,False
317,10,10,10,0,100,1,0,100,6,0,100,150,0.07442439600708894,0.5,0.5,False
325,10,10,10,0,100,1,0,100,6,0,100,150,0.07514120699488558,0.5,0.5,False
322,10,10,10,0,100,1,0,100,6,0,100,200,0.10334992299613077,0.5,0.5,False
327,10,10,10,0,100,1,0,100,6,0,100,200,0.09438269000384025,0.5,0.5,False
319,10,10,10,0,100,1,0,100,6,0,100,200,0.10761688499769662,0.5,0.5,False
319,10,10,10,0,100,1,0,100,6,0,100,200,0.17217433599580545,0.5,0.5,False
322,10,10,10,0,100,1,0,100,6,0,100,200,0.0957179100078065,0.5,0.5,False
323,10,10,10,0,100,1,0,100,6,0,100,200,0.09022372699109837,0.5,0.5,False
317,10,10,10,0,100,1,0,100,6,0,100,200,0.17207543199765496,0.5,0.5,False
325,10,10,10,0,100,1,0,100,6,0,100,200,0.09034742999938317,0.5,0.5,False
322,10,10,10,0,100,1,0,100,6,0,100,200,0.10063378099584952,0.5,0.5,False
313,10,10,10,0,100,1,0,100,6,0,100,200,0.09640141899581067,0.5,0.5,False
324,10,10,10,0,100,1,0,100,6,0,100,250,0.12262080500659067,0.5,0.5,False
313,10,10,10,0,100,1,0,100,6,0,100,250,0.1347311819990864,0.5,0.5,False
326,10,10,10,0,100,1,0,100,6,0,100,250,0.11325076599314343,0.5,0.5,False
325,10,10,10,0,100,1,0,100,6,0,100,250,0.11149624100653455,0.5,0.5,False
333,10,10,10,0,100,1,0,100,6,0,100,250,0.1148057889949996,0.5,0.5,False
308,10,10,10,0,100,1,0,100,6,0,100,250,0.14724836699315347,0.5,0.5,False
321,10,10,10,0,100,1,0,100,6,0,100,250,0.13321038898720872,0.5,0.5,False
316,10,10,10,0,100,1,0,100,6,0,100,250,0.14214132601046003,0.5,0.5,False
317,10,10,10,0,100,1,0,100,6,0,100,250,0.12880772700009402,0.5,0.5,False
323,10,10,10,0,100,1,0,100,6,0,100,250,0.11588023298827466,0.5,0.5,False
323,10,10,10,0,100,1,0,100,6,0,100,300,0.14001969400851522,0.5,0.5,False
317,10,10,10,0,100,1,0,100,6,0,100,300,0.1349390190007398,0.5,0.5,False
316,10,10,10,0,100,1,0,100,6,0,100,300,0.14576608000788838,0.5,0.5,False
314,10,10,10,0,100,1,0,100,6,0,100,300,0.14116741198813543,0.5,0.5,False
318,10,10,10,0,100,1,0,100,6,0,100,300,0.15318769199075177,0.5,0.5,False
326,10,10,10,0,100,1,0,100,6,0,100,300,0.13736955499916803,0.5,0.5,False
321,10,10,10,0,100,1,0,100,6,0,100,300,0.14720960200065747,0.5,0.5,False
317,10,10,10,0,100,1,0,100,6,0,100,300,0.144385229999898,0.5,0.5,False
313,10,10,10,0,100,1,0,100,6,0,100,300,0.14547564600070473,0.5,0.5,False
321,10,10,10,0,100,1,0,100,6,0,100,300,0.13907155201013666,0.5,0.5,False
320,10,10,10,0,100,1,0,100,6,0,100,350,0.16879308999341447,0.5,0.5,False
326,10,10,10,0,100,1,0,100,6,0,100,350,0.15428137600247283,0.5,0.5,False
321,10,10,10,0,100,1,0,100,6,0,100,350,0.16288330299721565,0.5,0.5,False
326,10,10,10,0,100,1,0,100,6,0,100,350,0.1518802409991622,0.5,0.5,False
314,10,10,10,0,100,1,0,100,6,0,100,350,0.18074416600575205,0.5,0.5,False
329,10,10,10,0,100,1,0,100,6,0,100,350,0.16771957400487736,0.5,0.5,False
319,10,10,10,0,100,1,0,100,6,0,100,350,0.15817953400255647,0.5,0.5,False
323,10,10,10,0,100,1,0,100,6,0,100,350,0.16138407999824267,0.5,0.5,False
315,10,10,10,0,100,1,0,100,6,0,100,350,0.24241057499602903,0.5,0.5,False
315,10,10,10,0,100,1,0,100,6,0,100,350,0.36719161599467043,0.5,0.5,False
310,10,10,10,0,100,1,0,100,6,0,100,400,0.19150732399430126,0.5,0.5,False
326,10,10,10,0,100,1,0,100,6,0,100,400,0.1932693510025274,0.5,0.5,False
323,10,10,10,0,100,1,0,100,6,0,100,400,0.2124948339915136,0.5,0.5,False
323,10,10,10,0,100,1,0,100,6,0,100,400,0.20107586499943864,0.5,0.5,False
317,10,10,10,0,100,1,0,100,6,0,100,400,0.2207770559907658,0.5,0.5,False
323,10,10,10,0,100,1,0,100,6,0,100,400,0.16508093400625512,0.5,0.5,False
327,10,10,10,0,100,1,0,100,6,0,100,400,0.1799065539962612,0.5,0.5,False
319,10,10,10,0,100,1,0,100,6,0,100,400,0.28911756000889,0.5,0.5,False
323,10,10,10,0,100,1,0,100,6,0,100,400,0.18954209300864022,0.5,0.5,False
315,10,10,10,0,100,1,0,100,6,0,100,400,0.20009344899153803,0.5,0.5,False
323,10,10,10,0,100,1,0,100,6,0,100,450,0.21430025799782015,0.5,0.5,False
316,10,10,10,0,100,1,0,100,6,0,100,450,0.22976068600837607,0.5,0.5,False
316,10,10,10,0,100,1,0,100,6,0,100,450,0.22157086500374135,0.5,0.5,False
321,10,10,10,0,100,1,0,100,6,0,100,450,0.22062615100003313,0.5,0.5,False
321,10,10,10,0,100,1,0,100,6,0,100,450,0.21983574000478256,0.5,0.5,True
330,10,10,10,0,100,1,0,100,6,0,100,450,0.2219519709906308,0.5,0.5,False
335,10,10,10,0,100,1,0,100,6,0,100,450,0.22101324499817565,0.5,0.5,False
318,10,10,10,0,100,1,0,100,6,0,100,450,0.23445674301183317,0.5,0.5,False
327,10,10,10,0,100,1,0,100,6,0,100,450,0.2589304019929841,0.5,0.5,False
328,10,10,10,0,100,1,0,100,6,0,100,450,0.20643903099698946,0.5,0.5,False
324,10,10,10,0,100,1,0,100,6,0,100,500,0.2456220060121268,0.5,0.5,False
316,10,10,10,0,100,1,0,100,6,0,100,500,0.23867380400770344,0.5,0.5,False
320,10,10,10,0,100,1,0,100,6,0,100,500,0.2540734299982432,0.5,0.5,False
320,10,10,10,0,100,1,0,100,6,0,100,500,0.2332830249943072,0.5,0.5,False
321,10,10,10,0,100,1,0,100,6,0,100,500,0.26153334000264294,0.5,0.5,False
325,10,10,10,0,100,1,0,100,6,0,100,500,0.2347155519964872,0.5,0.5,False
337,10,10,10,0,100,1,0,100,6,0,100,500,0.2082906759897014,0.5,0.5,False
315,10,10,10,0,100,1,0,100,6,0,100,500,0.25330974100506864,0.5,0.5,False
327,10,10,10,0,100,1,0,100,6,0,100,500,0.22934148699278012,0.5,0.5,False
322,10,10,10,0,100,1,0,100,6,0,100,500,0.24669194300076924,0.5,0.5,False
319,10,10,10,0,100,1,0,100,6,0,100,550,0.2628012809873326,0.5,0.5,False
315,10,10,10,0,100,1,0,100,6,0,100,550,0.4877571030083345,0.5,0.5,False
322,10,10,10,0,100,1,0,100,6,0,100,550,0.27695318999758456,0.5,0.5,False
318,10,10,10,0,100,1,0,100,6,0,100,550,0.3289076569926692,0.5,0.5,False
317,10,10,10,0,100,1,0,100,6,0,100,550,0.2549796660023276,0.5,0.5,True
331,10,10,10,0,100,1,0,100,6,0,100,550,0.27185760700376704,0.5,0.5,False
317,10,10,10,0,100,1,0,100,6,0,100,550,0.27018928300822154,0.5,0.5,False
315,10,10,10,0,100,1,0,100,6,0,100,550,0.19657069799723104,0.5,0.5,False
325,10,10,10,0,100,1,0,100,6,0,100,550,0.2602569360024063,0.5,0.5,False
326,10,10,10,0,100,1,0,100,6,0,100,550,0.28424649000226054,0.5,0.5,False
313,10,10,10,0,100,1,0,100,6,0,100,600,0.29754348599817604,0.5,0.5,False
312,10,10,10,0,100,1,0,100,6,0,100,600,0.2817898539942689,0.5,0.5,False
320,10,10,10,0,100,1,0,100,6,0,100,600,0.2855772100010654,0.5,0.5,False
324,10,10,10,0,100,1,0,100,6,0,100,600,0.30807204100710806,0.5,0.5,False
326,10,10,10,0,100,1,0,100,6,0,100,600,0.27572736400179565,0.5,0.5,False
330,10,10,10,0,100,1,0,100,6,0,100,600,0.2599580320093082,0.5,0.5,False
325,10,10,10,0,100,1,0,100,6,0,100,600,0.25812630499422085,0.5,0.5,False
319,10,10,10,0,100,1,0,100,6,0,100,600,0.31100528400565963,0.5,0.5,False
323,10,10,10,0,100,1,0,100,6,0,100,600,0.27324202698946465,0.5,0.5,False
318,10,10,10,0,100,1,0,100,6,0,100,600,0.30326857000181917,0.5,0.5,False
330,10,10,10,0,100,1,0,100,6,0,100,650,0.2943349380075233,0.5,0.5,True
326,10,10,10,0,100,1,0,100,6,0,100,650,0.2010613629972795,0.5,0.5,False
329,10,10,10,0,100,1,0,100,6,0,100,650,0.2966144710080698,0.5,0.5,False
319,10,10,10,0,100,1,0,100,6,0,100,650,0.3086573489999864,0.5,0.5,False
326,10,10,10,0,100,1,0,100,6,0,100,650,0.2851474019989837,0.5,0.5,False
319,10,10,10,0,100,1,0,100,6,0,100,650,0.2973438820044976,0.5,0.5,True
313,10,10,10,0,100,1,0,100,6,0,100,650,0.3133659189916216,0.5,0.5,False
325,10,10,10,0,100,1,0,100,6,0,100,650,0.3084778470074525,0.5,0.5,False
325,10,10,10,0,100,1,0,100,6,0,100,650,0.3573083660012344,0.5,0.5,False
325,10,10,10,0,100,1,0,100,6,0,100,650,0.37090406600327697,0.5,0.5,False
322,10,10,10,0,100,1,0,100,6,0,100,700,0.322399251992465,0.5,0.5,False
326,10,10,10,0,100,1,0,100,6,0,100,700,0.3783941820001928,0.5,0.5,False
322,10,10,10,0,100,1,0,100,6,0,100,700,0.31057987599342596,0.5,0.5,False
319,10,10,10,0,100,1,0,100,6,0,100,700,0.22994451399426907,0.5,0.5,False
317,10,10,10,0,100,1,0,100,6,0,100,700,0.25039800799277145,0.5,0.5,False
322,10,10,10,0,100,1,0,100,6,0,100,700,0.21087253899895586,0.5,0.5,False
309,10,10,10,0,100,1,0,100,6,0,100,700,0.34663149499101564,0.5,0.5,False
332,10,10,10,0,100,1,0,100,6,0,100,700,0.33492982600000687,0.5,0.5,False
320,10,10,10,0,100,1,0,100,6,0,100,700,0.3073980289918836,0.5,0.5,False
323,10,10,10,0,100,1,0,100,6,0,100,700,0.31000036699697375,0.5,0.5,False
326,10,10,10,0,100,1,0,100,6,0,100,750,0.3497124720015563,0.5,0.5,False
320,10,10,10,0,100,1,0,100,6,0,100,750,0.3940621389920125,0.5,0.5,False
321,10,10,10,0,100,1,0,100,6,0,100,750,0.3644695609982591,0.5,0.5,False
318,10,10,10,0,100,1,0,100,6,0,100,750,0.4316716199973598,0.5,0.5,False
326,10,10,10,0,100,1,0,100,6,0,100,750,0.34812120399146806,0.5,0.5,False
327,10,10,10,0,100,1,0,100,6,0,100,750,0.3770216349948896,0.5,0.5,False
330,10,10,10,0,100,1,0,100,6,0,100,750,0.3813300990004791,0.5,0.5,False
318,10,10,10,0,100,1,0,100,6,0,100,750,0.404727842003922,0.5,0.5,True
325,10,10,10,0,100,1,0,100,6,0,100,750,0.3434694479947211,0.5,0.5,False
322,10,10,10,0,100,1,0,100,6,0,100,750,0.3571666079951683,0.5,0.5,False
324,10,10,10,0,100,1,0,100,6,0,100,800,0.4906565010023769,0.5,0.5,False
322,10,10,10,0,100,1,0,100,6,0,100,800,0.38396243601164315,0.5,0.5,False
325,10,10,10,0,100,1,0,100,6,0,100,800,0.36846820800565183,0.5,0.5,False
313,10,10,10,0,100,1,0,100,6,0,100,800,0.42012226600490976,0.5,0.5,False
327,10,10,10,0,100,1,0,100,6,0,100,800,0.4560589940083446,0.5,0.5,False
318,10,10,10,0,100,1,0,100,6,0,100,800,0.44998710400250275,0.5,0.5,False
326,10,10,10,0,100,1,0,100,6,0,100,800,0.36877107500913553,0.5,0.5,False
325,10,10,10,0,100,1,0,100,6,0,100,800,0.36080095599754713,0.5,0.5,False
311,10,10,10,0,100,1,0,100,6,0,100,800,0.4613647700025467,0.5,0.5,False
313,10,10,10,0,100,1,0,100,6,0,100,800,0.4002924590022303,0.5,0.5,False
319,10,10,10,0,100,1,0,100,6,0,100,850,0.4500116870040074,0.5,0.5,False
321,10,10,10,0,100,1,0,100,6,0,100,850,0.3953550869919127,0.5,0.5,False
315,10,10,10,0,100,1,0,100,6,0,100,850,0.4001748580049025,0.5,0.5,False
318,10,10,10,0,100,1,0,100,6,0,100,850,0.41010890300094616,0.5,0.5,False
325,10,10,10,0,100,1,0,100,6,0,100,850,0.39759110000159126,0.5,0.5,False
330,10,10,10,0,100,1,0,100,6,0,100,850,0.4185547420056537,0.5,0.5,False
324,10,10,10,0,100,1,0,100,6,0,100,850,0.3723104929958936,0.5,0.5,False
322,10,10,10,0,100,1,0,100,6,0,100,850,0.4015013000025647,0.5,0.5,False
312,10,10,10,0,100,1,0,100,6,0,100,850,0.49522770699695684,0.5,0.5,False
313,10,10,10,0,100,1,0,100,6,0,100,850,0.271770690989797,0.5,0.5,False
319,10,10,10,0,100,1,0,100,6,0,100,900,0.4420553660020232,0.5,0.5,False
320,10,10,10,0,100,1,0,100,6,0,100,900,0.404720444988925,0.5,0.5,False
328,10,10,10,0,100,1,0,100,6,0,100,900,0.4237241610098863,0.5,0.5,False
325,10,10,10,0,100,1,0,100,6,0,100,900,0.40883549700083677,0.5,0.5,False
330,10,10,10,0,100,1,0,100,6,0,100,900,0.4062316670024302,0.5,0.5,False
316,10,10,10,0,100,1,0,100,6,0,100,900,0.2887211880006362,0.5,0.5,False
317,10,10,10,0,100,1,0,100,6,0,100,900,0.38960667100036517,0.5,0.5,False
317,10,10,10,0,100,1,0,100,6,0,100,900,0.4458684319979511,0.5,0.5,False
315,10,10,10,0,100,1,0,100,6,0,100,900,0.5113531999959378,0.5,0.5,False
324,10,10,10,0,100,1,0,100,6,0,100,900,0.3738540919875959,0.5,0.5,False
323,10,10,10,0,100,1,0,100,6,0,100,950,0.4483261879940983,0.5,0.5,False
316,10,10,10,0,100,1,0,100,6,0,100,950,0.45985232600651216,0.5,0.5,False
316,10,10,10,0,100,1,0,100,6,0,100,950,0.44587495901214425,0.5,0.5,False
315,10,10,10,0,100,1,0,100,6,0,100,950,0.44090239801153075,0.5,0.5,False
311,10,10,10,0,100,1,0,100,6,0,100,950,0.5568860929924995,0.5,0.5,False
324,10,10,10,0,100,1,0,100,6,0,100,950,0.4823740970023209,0.5,0.5,False
324,10,10,10,0,100,1,0,100,6,0,100,950,0.440753297007177,0.5,0.5,False
325,10,10,10,0,100,1,0,100,6,0,100,950,0.4554924209951423,0.5,0.5,False
327,10,10,10,0,100,1,0,100,6,0,100,950,0.42889031599042937,0.5,0.5,False
316,10,10,10,0,100,1,0,100,6,0,100,950,0.549984305005637,0.5,0.5,False


==> experiments/test_results_sotw/sotw_20_per_rule.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
632,20,20,20,0,100,1,0,100,6,0,100,50,0.04391204900457524,0.5,0.5,False
639,20,20,20,0,100,1,0,100,6,0,100,50,0.03913798800203949,0.5,0.5,False
645,20,20,20,0,100,1,0,100,6,0,100,50,0.03936269199766684,0.5,0.5,False
639,20,20,20,0,100,1,0,100,6,0,100,50,0.041414816994802095,0.5,0.5,False
638,20,20,20,0,100,1,0,100,6,0,100,50,0.03944219200639054,0.5,0.5,False
653,20,20,20,0,100,1,0,100,6,0,100,50,0.0472843909956282,0.5,0.5,False
630,20,20,20,0,100,1,0,100,6,0,100,50,0.05072703400219325,0.5,0.5,False
643,20,20,20,0,100,1,0,100,6,0,100,50,0.042096887002117,0.5,0.5,False
634,20,20,20,0,100,1,0,100,6,0,100,50,0.054552330999285914,0.5,0.5,False
644,20,20,20,0,100,1,0,100,6,0,100,50,0.043407702003605664,0.5,0.5,False
635,20,20,20,0,100,1,0,100,6,0,100,100,0.09321027800615411,0.5,0.5,False
641,20,20,20,0,100,1,0,100,6,0,100,100,0.08384046900027897,0.5,0.5,False
637,20,20,20,0,100,1,0,100,6,0,100,100,0.07462096300150733,0.5,0.5,False
656,20,20,20,0,100,1,0,100,6,0,100,100,0.07192543099517934,0.5,0.5,False
646,20,20,20,0,100,1,0,100,6,0,100,100,0.07907251401047688,0.5,0.5,False
632,20,20,20,0,100,1,0,100,6,0,100,100,0.08764281299954746,0.5,0.5,False
627,20,20,20,0,100,1,0,100,6,0,100,100,0.10474161100864876,0.5,0.5,False
638,20,20,20,0,100,1,0,100,6,0,100,100,0.08014462700521108,0.5,0.5,False
638,20,20,20,0,100,1,0,100,6,0,100,100,0.0933230789960362,0.5,0.5,False
642,20,20,20,0,100,1,0,100,6,0,100,100,0.08391016999667045,0.5,0.5,False
638,20,20,20,0,100,1,0,100,6,0,100,150,0.11238851300731767,0.5,0.5,False
635,20,20,20,0,100,1,0,100,6,0,100,150,0.12217192699608859,0.5,0.5,False
650,20,20,20,0,100,1,0,100,6,0,100,150,0.11203860898967832,0.5,0.5,False
638,20,20,20,0,100,1,0,100,6,0,100,150,0.1312872340058675,0.5,0.5,False
626,20,20,20,0,100,1,0,100,6,0,100,150,0.12566266799694858,0.5,0.5,False
640,20,20,20,0,100,1,0,100,6,0,100,150,0.10462552201352082,0.5,0.5,False
625,20,20,20,0,100,1,0,100,6,0,100,150,0.22369111300213262,0.5,0.5,False
644,20,20,20,0,100,1,0,100,6,0,100,150,0.11034658900462091,0.5,0.5,False
639,20,20,20,0,100,1,0,100,6,0,100,150,0.1181966810108861,0.5,0.5,False
644,20,20,20,0,100,1,0,100,6,0,100,150,0.09973976500623394,0.5,0.5,False
642,20,20,20,0,100,1,0,100,6,0,100,200,0.1694398719992023,0.5,0.5,False
629,20,20,20,0,100,1,0,100,6,0,100,200,0.2831952949927654,0.5,0.5,False
637,20,20,20,0,100,1,0,100,6,0,100,200,0.18595256400294602,0.5,0.5,False
659,20,20,20,0,100,1,0,100,6,0,100,200,0.14902663500106428,0.5,0.5,False
634,20,20,20,0,100,1,0,100,6,0,100,200,0.14620280099916272,0.5,0.5,False
644,20,20,20,0,100,1,0,100,6,0,100,200,0.16941107199818362,0.5,0.5,False
637,20,20,20,0,100,1,0,100,6,0,100,200,0.15182356699369848,0.5,0.5,False
631,20,20,20,0,100,1,0,100,6,0,100,200,0.15334798399999272,0.5,0.5,False
634,20,20,20,0,100,1,0,100,6,0,100,200,0.16512522198900115,0.5,0.5,False
630,20,20,20,0,100,1,0,100,6,0,100,200,0.13513247300579678,0.5,0.5,False
652,20,20,20,0,100,1,0,100,6,0,100,250,0.1870327630022075,0.5,0.5,False
646,20,20,20,0,100,1,0,100,6,0,100,250,0.1839960290089948,0.5,0.5,False
652,20,20,20,0,100,1,0,100,6,0,100,250,0.19090000800497364,0.5,0.5,False
637,20,20,20,0,100,1,0,100,6,0,100,250,0.23075346898986027,0.5,0.5,False
644,20,20,20,0,100,1,0,100,6,0,100,250,0.19434914799057879,0.5,0.5,False
641,20,20,20,0,100,1,0,100,6,0,100,250,0.18790527300734539,0.5,0.5,False
630,20,20,20,0,100,1,0,100,6,0,100,250,0.19634587099426426,0.5,0.5,False
640,20,20,20,0,100,1,0,100,6,0,100,250,0.18558094699983485,0.5,0.5,False
635,20,20,20,0,100,1,0,100,6,0,100,250,0.19513015700795222,0.5,0.5,False
654,20,20,20,0,100,1,0,100,6,0,100,250,0.1868000599934021,0.5,0.5,False
651,20,20,20,0,100,1,0,100,6,0,100,300,0.23139592001098208,0.5,0.5,False
657,20,20,20,0,100,1,0,100,6,0,100,300,0.23545436700806022,0.5,0.5,False
643,20,20,20,0,100,1,0,100,6,0,100,300,0.21138168399920687,0.5,0.5,False
626,20,20,20,0,100,1,0,100,6,0,100,300,0.261958078990574,0.5,0.5,False
649,20,20,20,0,100,1,0,100,6,0,100,300,0.23946951399557292,0.5,0.5,False
650,20,20,20,0,100,1,0,100,6,0,100,300,0.2147576239949558,0.5,0.5,False
642,20,20,20,0,100,1,0,100,6,0,100,300,0.27714955700503197,0.5,0.5,False
636,20,20,20,0,100,1,0,100,6,0,100,300,0.2277151759917615,0.5,0.5,False
628,20,20,20,0,100,1,0,100,6,0,100,300,0.253162875000271,0.5,0.5,False
639,20,20,20,0,100,1,0,100,6,0,100,300,0.30502133700065315,0.5,0.5,False
643,20,20,20,0,100,1,0,100,6,0,100,350,0.3119539170002099,0.5,0.5,False
631,20,20,20,0,100,1,0,100,6,0,100,350,0.34727662699879147,0.5,0.5,False
641,20,20,20,0,100,1,0,100,6,0,100,350,0.2988553659961326,0.5,0.5,False
640,20,20,20,0,100,1,0,100,6,0,100,350,0.27359307299775537,0.5,0.5,False
643,20,20,20,0,100,1,0,100,6,0,100,350,0.2572114830109058,0.5,0.5,False
647,20,20,20,0,100,1,0,100,6,0,100,350,0.24551404699741397,0.5,0.5,False
634,20,20,20,0,100,1,0,100,6,0,100,350,0.27813052499550395,0.5,0.5,False
649,20,20,20,0,100,1,0,100,6,0,100,350,0.2668583939957898,0.5,0.5,False
650,20,20,20,0,100,1,0,100,6,0,100,350,0.3114050180010963,0.5,0.5,False
630,20,20,20,0,100,1,0,100,6,0,100,350,0.3025058150087716,0.5,0.5,False
633,20,20,20,0,100,1,0,100,6,0,100,400,0.32720540098671336,0.5,0.5,False
646,20,20,20,0,100,1,0,100,6,0,100,400,0.3027096169971628,0.5,0.5,False
652,20,20,20,0,100,1,0,100,6,0,100,400,0.3141320499998983,0.5,0.5,False
656,20,20,20,0,100,1,0,100,6,0,100,400,0.331235548001132,0.5,0.5,False
651,20,20,20,0,100,1,0,100,6,0,100,400,0.2494665980048012,0.5,0.5,False
646,20,20,20,0,100,1,0,100,6,0,100,400,0.2972517529997276,0.5,0.5,False
638,20,20,20,0,100,1,0,100,6,0,100,400,0.3066556620033225,0.5,0.5,False
644,20,20,20,0,100,1,0,100,6,0,100,400,0.3533486050000647,0.5,0.5,False
648,20,20,20,0,100,1,0,100,6,0,100,400,0.45496108499355614,0.5,0.5,False
626,20,20,20,0,100,1,0,100,6,0,100,400,0.3698754960059887,0.5,0.5,False
630,20,20,20,0,100,1,0,100,6,0,100,450,0.3826409449975472,0.5,0.5,False
662,20,20,20,0,100,1,0,100,6,0,100,450,0.33640590800496284,0.5,0.5,False
637,20,20,20,0,100,1,0,100,6,0,100,450,0.29007436899701133,0.5,0.5,False
646,20,20,20,0,100,1,0,100,6,0,100,450,0.27473299199482426,0.5,0.5,False
639,20,20,20,0,100,1,0,100,6,0,100,450,0.3567761280137347,0.5,0.5,False
655,20,20,20,0,100,1,0,100,6,0,100,450,0.343043962988304,0.5,0.5,False
641,20,20,20,0,100,1,0,100,6,0,100,450,0.39286643799277954,0.5,0.5,False
641,20,20,20,0,100,1,0,100,6,0,100,450,0.37627094599884003,0.5,0.5,False
637,20,20,20,0,100,1,0,100,6,0,100,450,0.41152085400244687,0.5,0.5,False
634,20,20,20,0,100,1,0,100,6,0,100,450,0.4015329380054027,0.5,0.5,False
628,20,20,20,0,100,1,0,100,6,0,100,500,0.505630141007714,0.5,0.5,False
642,20,20,20,0,100,1,0,100,6,0,100,500,0.4283297490037512,0.5,0.5,False
627,20,20,20,0,100,1,0,100,6,0,100,500,0.44147083201096393,0.5,0.5,False
641,20,20,20,0,100,1,0,100,6,0,100,500,0.42294681700877845,0.5,0.5,False
637,20,20,20,0,100,1,0,100,6,0,100,500,0.7634470750053879,0.5,0.5,False
624,20,20,20,0,100,1,0,100,6,0,100,500,0.5096831249975367,0.5,0.5,False
640,20,20,20,0,100,1,0,100,6,0,100,500,0.38549708199570887,0.5,0.5,False
644,20,20,20,0,100,1,0,100,6,0,100,500,0.40491630700125825,0.5,0.5,False
657,20,20,20,0,100,1,0,100,6,0,100,500,0.5147271839960013,0.5,0.5,False
643,20,20,20,0,100,1,0,100,6,0,100,500,0.4078573330043582,0.5,0.5,False
642,20,20,20,0,100,1,0,100,6,0,100,550,0.43586665800830815,0.5,0.5,False
637,20,20,20,0,100,1,0,100,6,0,100,550,0.5124070460005896,0.5,0.5,False
647,20,20,20,0,100,1,0,100,6,0,100,550,0.4186468580010114,0.5,0.5,False
624,20,20,20,0,100,1,0,100,6,0,100,550,0.5275948220078135,0.5,0.5,False
642,20,20,20,0,100,1,0,100,6,0,100,550,0.5144198689959012,0.5,0.5,False
653,20,20,20,0,100,1,0,100,6,0,100,550,0.4888473719911417,0.5,0.5,False
647,20,20,20,0,100,1,0,100,6,0,100,550,0.42346431700570974,0.5,0.5,False
645,20,20,20,0,100,1,0,100,6,0,100,550,0.40771533398947213,0.5,0.5,False
639,20,20,20,0,100,1,0,100,6,0,100,550,0.4269039570062887,0.5,0.5,False
644,20,20,20,0,100,1,0,100,6,0,100,550,0.41861096100183204,0.5,0.5,False
638,20,20,20,0,100,1,0,100,6,0,100,600,0.49805068400746677,0.5,0.5,False
661,20,20,20,0,100,1,0,100,6,0,100,600,0.4621423659991706,0.5,0.5,False
631,20,20,20,0,100,1,0,100,6,0,100,600,0.527369624003768,0.5,0.5,False
634,20,20,20,0,100,1,0,100,6,0,100,600,0.48073298200324643,0.5,0.5,False
652,20,20,20,0,100,1,0,100,6,0,100,600,0.5256563029979588,0.5,0.5,False
641,20,20,20,0,100,1,0,100,6,0,100,600,0.45750711200525984,0.5,0.5,False
630,20,20,20,0,100,1,0,100,6,0,100,600,0.523019572996418,0.5,0.5,False
632,20,20,20,0,100,1,0,100,6,0,100,600,0.4814988910075044,0.5,0.5,False
631,20,20,20,0,100,1,0,100,6,0,100,600,0.48901257799298037,0.5,0.5,False
640,20,20,20,0,100,1,0,100,6,0,100,600,0.4627371730020968,0.5,0.5,False
645,20,20,20,0,100,1,0,100,6,0,100,650,0.5648073550109984,0.5,0.5,False
639,20,20,20,0,100,1,0,100,6,0,100,650,0.4857844299986027,0.5,0.5,False
644,20,20,20,0,100,1,0,100,6,0,100,650,0.47462920199905057,0.5,0.5,False
646,20,20,20,0,100,1,0,100,6,0,100,650,0.5030871310009388,0.5,0.5,False
641,20,20,20,0,100,1,0,100,6,0,100,650,0.4804822700098157,0.5,0.5,False
633,20,20,20,0,100,1,0,100,6,0,100,650,0.5293558359990129,0.5,0.5,False
626,20,20,20,0,100,1,0,100,6,0,100,650,0.5362588160060113,0.5,0.5,False
646,20,20,20,0,100,1,0,100,6,0,100,650,0.5031829379877308,0.5,0.5,False
635,20,20,20,0,100,1,0,100,6,0,100,650,0.5135515989968553,0.5,0.5,False
654,20,20,20,0,100,1,0,100,6,0,100,650,0.4895747200062033,0.5,0.5,False
641,20,20,20,0,100,1,0,100,6,0,100,700,0.5787860619893763,0.5,0.5,False
637,20,20,20,0,100,1,0,100,6,0,100,700,0.5512191390007501,0.5,0.5,False
648,20,20,20,0,100,1,0,100,6,0,100,700,0.9510447109933011,0.5,0.5,False
636,20,20,20,0,100,1,0,100,6,0,100,700,0.5570162069925573,0.5,0.5,False
640,20,20,20,0,100,1,0,100,6,0,100,700,0.5739671740011545,0.5,0.5,False
635,20,20,20,0,100,1,0,100,6,0,100,700,0.5814350619912148,0.5,0.5,False
643,20,20,20,0,100,1,0,100,6,0,100,700,0.5386641640070593,0.5,0.5,False
640,20,20,20,0,100,1,0,100,6,0,100,700,0.4999300130002666,0.5,0.5,False
639,20,20,20,0,100,1,0,100,6,0,100,700,0.536518338994938,0.5,0.5,False
636,20,20,20,0,100,1,0,100,6,0,100,700,0.5627864440029953,0.5,0.5,False
637,20,20,20,0,100,1,0,100,6,0,100,750,0.549500690001878,0.5,0.5,False
631,20,20,20,0,100,1,0,100,6,0,100,750,0.5786330349947093,0.5,0.5,False
632,20,20,20,0,100,1,0,100,6,0,100,750,0.6623903099971358,0.5,0.5,False
639,20,20,20,0,100,1,0,100,6,0,100,750,0.6242881669895723,0.5,0.5,False
627,20,20,20,0,100,1,0,100,6,0,100,750,0.6740775459911674,0.5,0.5,False
647,20,20,20,0,100,1,0,100,6,0,100,750,0.535252629997558,0.5,0.5,False
638,20,20,20,0,100,1,0,100,6,0,100,750,0.5935584090038901,0.5,0.5,False
637,20,20,20,0,100,1,0,100,6,0,100,750,0.6147465479880339,0.5,0.5,False
642,20,20,20,0,100,1,0,100,6,0,100,750,0.5838739879982313,0.5,0.5,False
634,20,20,20,0,100,1,0,100,6,0,100,750,0.6059075439989101,0.5,0.5,False
634,20,20,20,0,100,1,0,100,6,0,100,800,0.6329408580058953,0.5,0.5,False
634,20,20,20,0,100,1,0,100,6,0,100,800,0.6772256730037043,0.5,0.5,False
641,20,20,20,0,100,1,0,100,6,0,100,800,0.6361301959987031,0.5,0.5,False
641,20,20,20,0,100,1,0,100,6,0,100,800,0.5798254389956128,0.5,0.5,False
634,20,20,20,0,100,1,0,100,6,0,100,800,0.6575653270119801,0.5,0.5,False
644,20,20,20,0,100,1,0,100,6,0,100,800,0.5829646619968116,0.5,0.5,False
643,20,20,20,0,100,1,0,100,6,0,100,800,0.59604401398974,0.5,0.5,False
642,20,20,20,0,100,1,0,100,6,0,100,800,0.654390190000413,0.5,0.5,False
643,20,20,20,0,100,1,0,100,6,0,100,800,0.6794643809989793,0.5,0.5,False
636,20,20,20,0,100,1,0,100,6,0,100,800,0.6021586849965388,0.5,0.5,False
645,20,20,20,0,100,1,0,100,6,0,100,850,0.6777757789968746,0.5,0.5,False
650,20,20,20,0,100,1,0,100,6,0,100,850,0.7222946969995974,0.5,0.5,False
644,20,20,20,0,100,1,0,100,6,0,100,850,0.6800332050042925,0.5,0.5,False
640,20,20,20,0,100,1,0,100,6,0,100,850,0.6268557870062068,0.5,0.5,False
648,20,20,20,0,100,1,0,100,6,0,100,850,0.6237665509979706,0.5,0.5,False
641,20,20,20,0,100,1,0,100,6,0,100,850,0.6612010859971633,0.5,0.5,False
651,20,20,20,0,100,1,0,100,6,0,100,850,0.6173792720073834,0.5,0.5,False
650,20,20,20,0,100,1,0,100,6,0,100,850,0.6670906500075944,0.5,0.5,False
638,20,20,20,0,100,1,0,100,6,0,100,850,0.6442336840118514,0.5,0.5,False
640,20,20,20,0,100,1,0,100,6,0,100,850,0.6549642090103589,0.5,0.5,False
651,20,20,20,0,100,1,0,100,6,0,100,900,0.6983736130059697,0.5,0.5,False
631,20,20,20,0,100,1,0,100,6,0,100,900,0.6518438719940605,0.5,0.5,False
644,20,20,20,0,100,1,0,100,6,0,100,900,0.7751152029959485,0.5,0.5,False
661,20,20,20,0,100,1,0,100,6,0,100,900,0.637773306996678,0.5,0.5,False
646,20,20,20,0,100,1,0,100,6,0,100,900,0.7067652080004336,0.5,0.5,False
637,20,20,20,0,100,1,0,100,6,0,100,900,0.7338108219992137,0.5,0.5,False
648,20,20,20,0,100,1,0,100,6,0,100,900,0.6810879099939484,0.5,0.5,False
640,20,20,20,0,100,1,0,100,6,0,100,900,0.7538519549998455,0.5,0.5,False
663,20,20,20,0,100,1,0,100,6,0,100,900,0.6248573570046574,0.5,0.5,False
642,20,20,20,0,100,1,0,100,6,0,100,900,0.6587553510034923,0.5,0.5,False
652,20,20,20,0,100,1,0,100,6,0,100,950,1.3728848440077854,0.5,0.5,False
646,20,20,20,0,100,1,0,100,6,0,100,950,0.7159326139953919,0.5,0.5,False
647,20,20,20,0,100,1,0,100,6,0,100,950,0.7108786559983855,0.5,0.5,False
645,20,20,20,0,100,1,0,100,6,0,100,950,0.7925321710063145,0.5,0.5,False
627,20,20,20,0,100,1,0,100,6,0,100,950,0.878374772000825,0.5,0.5,False
634,20,20,20,0,100,1,0,100,6,0,100,950,0.75341303901223,0.5,0.5,False
643,20,20,20,0,100,1,0,100,6,0,100,950,0.728679955995176,0.5,0.5,False
648,20,20,20,0,100,1,0,100,6,0,100,950,0.7079751179990126,0.5,0.5,False
639,20,20,20,0,100,1,0,100,6,0,100,950,0.7271846389921848,0.5,0.5,False
637,20,20,20,0,100,1,0,100,6,0,100,950,1.3281241900112946,0.5,0.5,False


==> experiments/test_results_sotw/sotw_30_per_rule.csv <==
policy_size,permissions,prohibitions,obligations,duties_per_permission,permissions_with_duties,consequences_per_duty,remedies_per_prohibition,prohibitions_with_remedies,constants_per_feature,constraints_number_min,constraints_number_max,sotw_size,runtime_seconds,null_chance,empty_chance,valid
968,30,30,30,0,100,1,0,100,6,0,100,50,0.058938949994626455,0.5,0.5,False
959,30,30,30,0,100,1,0,100,6,0,100,50,0.05278668200480752,0.5,0.5,False
950,30,30,30,0,100,1,0,100,6,0,100,50,0.05466580200300086,0.5,0.5,False
962,30,30,30,0,100,1,0,100,6,0,100,50,0.052391676988918334,0.5,0.5,False
979,30,30,30,0,100,1,0,100,6,0,100,50,0.056886525999289006,0.5,0.5,False
954,30,30,30,0,100,1,0,100,6,0,100,50,0.07139268700848334,0.5,0.5,False
968,30,30,30,0,100,1,0,100,6,0,100,50,0.05024205399968196,0.5,0.5,False
965,30,30,30,0,100,1,0,100,6,0,100,50,0.053783922994625755,0.5,0.5,False
971,30,30,30,0,100,1,0,100,6,0,100,50,0.052587809987016954,0.5,0.5,False
960,30,30,30,0,100,1,0,100,6,0,100,50,0.054569485000683926,0.5,0.5,False
972,30,30,30,0,100,1,0,100,6,0,100,100,0.10907767098979093,0.5,0.5,False
959,30,30,30,0,100,1,0,100,6,0,100,100,0.1038483830052428,0.5,0.5,False
958,30,30,30,0,100,1,0,100,6,0,100,100,0.11407118699571583,0.5,0.5,False
948,30,30,30,0,100,1,0,100,6,0,100,100,0.12436183998943307,0.5,0.5,False
962,30,30,30,0,100,1,0,100,6,0,100,100,0.10577082500094548,0.5,0.5,False
943,30,30,30,0,100,1,0,100,6,0,100,100,0.10658523500023875,0.5,0.5,False
953,30,30,30,0,100,1,0,100,6,0,100,100,0.12190711199946236,0.5,0.5,False
969,30,30,30,0,100,1,0,100,6,0,100,100,0.11061978100042325,0.5,0.5,False
978,30,30,30,0,100,1,0,100,6,0,100,100,0.10027436200471129,0.5,0.5,False
958,30,30,30,0,100,1,0,100,6,0,100,100,0.10376040200935677,0.5,0.5,False
959,30,30,30,0,100,1,0,100,6,0,100,150,0.1621366459876299,0.5,0.5,False
961,30,30,30,0,100,1,0,100,6,0,100,150,0.18485317799786571,0.5,0.5,False
961,30,30,30,0,100,1,0,100,6,0,100,150,0.14896816899999976,0.5,0.5,False
960,30,30,30,0,100,1,0,100,6,0,100,150,0.1690641860041069,0.5,0.5,False
960,30,30,30,0,100,1,0,100,6,0,100,150,0.15926824399502948,0.5,0.5,False
965,30,30,30,0,100,1,0,100,6,0,100,150,0.1629386869899463,0.5,0.5,False
947,30,30,30,0,100,1,0,100,6,0,100,150,0.16681073200015817,0.5,0.5,False
951,30,30,30,0,100,1,0,100,6,0,100,150,0.15911624299769755,0.5,0.5,False
959,30,30,30,0,100,1,0,100,6,0,100,150,0.16688603299553506,0.5,0.5,False
961,30,30,30,0,100,1,0,100,6,0,100,150,0.19731378500000574,0.5,0.5,False
963,30,30,30,0,100,1,0,100,6,0,100,200,0.2378422799956752,0.5,0.5,False
961,30,30,30,0,100,1,0,100,6,0,100,200,0.21367577199998777,0.5,0.5,False
969,30,30,30,0,100,1,0,100,6,0,100,200,0.20733637499506585,0.5,0.5,False
963,30,30,30,0,100,1,0,100,6,0,100,200,0.20924859600199852,0.5,0.5,False
955,30,30,30,0,100,1,0,100,6,0,100,200,0.20956460099841934,0.5,0.5,False
958,30,30,30,0,100,1,0,100,6,0,100,200,0.16628640401177108,0.5,0.5,False
961,30,30,30,0,100,1,0,100,6,0,100,200,0.21041710999270435,0.5,0.5,False
971,30,30,30,0,100,1,0,100,6,0,100,200,0.20772807899629697,0.5,0.5,False
963,30,30,30,0,100,1,0,100,6,0,100,200,0.21318814199185,0.5,0.5,False
952,30,30,30,0,100,1,0,100,6,0,100,200,0.21934100799262524,0.5,0.5,False
967,30,30,30,0,100,1,0,100,6,0,100,250,0.24784208300116006,0.5,0.5,False
963,30,30,30,0,100,1,0,100,6,0,100,250,0.24645261499972548,0.5,0.5,False
952,30,30,30,0,100,1,0,100,6,0,100,250,0.267944235005416,0.5,0.5,False
956,30,30,30,0,100,1,0,100,6,0,100,250,0.2637103919987567,0.5,0.5,False
967,30,30,30,0,100,1,0,100,6,0,100,250,0.24847403599414974,0.5,0.5,False
959,30,30,30,0,100,1,0,100,6,0,100,250,0.28860554500715807,0.5,0.5,False
950,30,30,30,0,100,1,0,100,6,0,100,250,0.3058252210030332,0.5,0.5,False
982,30,30,30,0,100,1,0,100,6,0,100,250,0.24399769000592642,0.5,0.5,False
958,30,30,30,0,100,1,0,100,6,0,100,250,0.26112100800673943,0.5,0.5,False
965,30,30,30,0,100,1,0,100,6,0,100,250,0.2661218760040356,0.5,0.5,False
962,30,30,30,0,100,1,0,100,6,0,100,300,0.3290744680125499,0.5,0.5,False
964,30,30,30,0,100,1,0,100,6,0,100,300,0.3286273639969295,0.5,0.5,False
966,30,30,30,0,100,1,0,100,6,0,100,300,0.2977496230014367,0.5,0.5,False
964,30,30,30,0,100,1,0,100,6,0,100,300,0.3221820809994824,0.5,0.5,False
953,30,30,30,0,100,1,0,100,6,0,100,300,0.32368199499615,0.5,0.5,False
954,30,30,30,0,100,1,0,100,6,0,100,300,0.3135555979970377,0.5,0.5,False
944,30,30,30,0,100,1,0,100,6,0,100,300,0.31876374800049234,0.5,0.5,False
962,30,30,30,0,100,1,0,100,6,0,100,300,0.32683089601050597,0.5,0.5,False
955,30,30,30,0,100,1,0,100,6,0,100,300,0.3367060900054639,0.5,0.5,False
960,30,30,30,0,100,1,0,100,6,0,100,300,0.3443493620143272,0.5,0.5,False
960,30,30,30,0,100,1,0,100,6,0,100,350,0.3612690229929285,0.5,0.5,False
962,30,30,30,0,100,1,0,100,6,0,100,350,0.3959095510072075,0.5,0.5,False
968,30,30,30,0,100,1,0,100,6,0,100,350,0.36283593700500205,0.5,0.5,False
969,30,30,30,0,100,1,0,100,6,0,100,350,0.36625526899297256,0.5,0.5,False
969,30,30,30,0,100,1,0,100,6,0,100,350,0.33887841099931393,0.5,0.5,False
949,30,30,30,0,100,1,0,100,6,0,100,350,0.3623533089994453,0.5,0.5,False
964,30,30,30,0,100,1,0,100,6,0,100,350,0.36301531399658415,0.5,0.5,False
976,30,30,30,0,100,1,0,100,6,0,100,350,0.3690487659914652,0.5,0.5,False
963,30,30,30,0,100,1,0,100,6,0,100,350,0.6091458250011783,0.5,0.5,False
960,30,30,30,0,100,1,0,100,6,0,100,350,0.3560511539981235,0.5,0.5,False
971,30,30,30,0,100,1,0,100,6,0,100,400,0.45399751400691457,0.5,0.5,False
962,30,30,30,0,100,1,0,100,6,0,100,400,0.42494769000040833,0.5,0.5,False
951,30,30,30,0,100,1,0,100,6,0,100,400,0.41833238198887557,0.5,0.5,False
971,30,30,30,0,100,1,0,100,6,0,100,400,0.39259871299145743,0.5,0.5,False
968,30,30,30,0,100,1,0,100,6,0,100,400,0.41280251399439294,0.5,0.5,False
967,30,30,30,0,100,1,0,100,6,0,100,400,0.44969808199675754,0.5,0.5,False
961,30,30,30,0,100,1,0,100,6,0,100,400,0.41628064899123274,0.5,0.5,False
955,30,30,30,0,100,1,0,100,6,0,100,400,0.4310446960007539,0.5,0.5,False
956,30,30,30,0,100,1,0,100,6,0,100,400,0.4326651119918097,0.5,0.5,False
959,30,30,30,0,100,1,0,100,6,0,100,400,0.40061153400165495,0.5,0.5,False
966,30,30,30,0,100,1,0,100,6,0,100,450,0.5142082719976315,0.5,0.5,False
959,30,30,30,0,100,1,0,100,6,0,100,450,0.47287068799778353,0.5,0.5,False
959,30,30,30,0,100,1,0,100,6,0,100,450,0.4638607039960334,0.5,0.5,False
966,30,30,30,0,100,1,0,100,6,0,100,450,0.4884989330021199,0.5,0.5,False
942,30,30,30,0,100,1,0,100,6,0,100,450,0.5108137409988558,0.5,0.5,False
963,30,30,30,0,100,1,0,100,6,0,100,450,0.4886718350026058,0.5,0.5,False
968,30,30,30,0,100,1,0,100,6,0,100,450,0.5650413429975742,0.5,0.5,False
966,30,30,30,0,100,1,0,100,6,0,100,450,0.5138317460077815,0.5,0.5,False
952,30,30,30,0,100,1,0,100,6,0,100,450,0.463870677005616,0.5,0.5,False
970,30,30,30,0,100,1,0,100,6,0,100,450,0.7118409169925144,0.5,0.5,False
953,30,30,30,0,100,1,0,100,6,0,100,500,0.5430670250061667,0.5,0.5,False
973,30,30,30,0,100,1,0,100,6,0,100,500,0.5321560209995368,0.5,0.5,False
960,30,30,30,0,100,1,0,100,6,0,100,500,0.48740279900084715,0.5,0.5,False
964,30,30,30,0,100,1,0,100,6,0,100,500,0.5043865600018762,0.5,0.5,False
958,30,30,30,0,100,1,0,100,6,0,100,500,0.4898605219932506,0.5,0.5,False
972,30,30,30,0,100,1,0,100,6,0,100,500,0.5301370020024478,0.5,0.5,False
967,30,30,30,0,100,1,0,100,6,0,100,500,0.5080083939974429,0.5,0.5,False
951,30,30,30,0,100,1,0,100,6,0,100,500,0.48203124800056685,0.5,0.5,False
950,30,30,30,0,100,1,0,100,6,0,100,500,0.5024704410025151,0.5,0.5,False
942,30,30,30,0,100,1,0,100,6,0,100,500,0.5213114199868869,0.5,0.5,False
959,30,30,30,0,100,1,0,100,6,0,100,550,0.6288810340047348,0.5,0.5,False
959,30,30,30,0,100,1,0,100,6,0,100,550,0.5807734620029805,0.5,0.5,False
969,30,30,30,0,100,1,0,100,6,0,100,550,0.5274221689905971,0.5,0.5,False
956,30,30,30,0,100,1,0,100,6,0,100,550,0.5510963880078634,0.5,0.5,False
977,30,30,30,0,100,1,0,100,6,0,100,550,0.5190041919995565,0.5,0.5,False
961,30,30,30,0,100,1,0,100,6,0,100,550,0.5546663210116094,0.5,0.5,False
965,30,30,30,0,100,1,0,100,6,0,100,550,0.5346448360069189,0.5,0.5,False
974,30,30,30,0,100,1,0,100,6,0,100,550,0.5495225730119273,0.5,0.5,False
972,30,30,30,0,100,1,0,100,6,0,100,550,0.5724421339982655,0.5,0.5,False
938,30,30,30,0,100,1,0,100,6,0,100,550,0.6085999770002672,0.5,0.5,False
953,30,30,30,0,100,1,0,100,6,0,100,600,0.7076812169980258,0.5,0.5,False
948,30,30,30,0,100,1,0,100,6,0,100,600,0.680397158008418,0.5,0.5,False
954,30,30,30,0,100,1,0,100,6,0,100,600,0.6000517960055731,0.5,0.5,False
973,30,30,30,0,100,1,0,100,6,0,100,600,0.6471349420025945,0.5,0.5,False
958,30,30,30,0,100,1,0,100,6,0,100,600,0.659211009988212,0.5,0.5,False
956,30,30,30,0,100,1,0,100,6,0,100,600,0.6951317389903124,0.5,0.5,False
947,30,30,30,0,100,1,0,100,6,0,100,600,0.500432507993537,0.5,0.5,False
970,30,30,30,0,100,1,0,100,6,0,100,600,0.583464687995729,0.5,0.5,False
968,30,30,30,0,100,1,0,100,6,0,100,600,0.6246792759920936,0.5,0.5,False
950,30,30,30,0,100,1,0,100,6,0,100,600,0.6411650309892138,0.5,0.5,False
965,30,30,30,0,100,1,0,100,6,0,100,650,0.7672064200014574,0.5,0.5,False
951,30,30,30,0,100,1,0,100,6,0,100,650,0.6997080909932265,0.5,0.5,False
945,30,30,30,0,100,1,0,100,6,0,100,650,0.8355986709939316,0.5,0.5,False
969,30,30,30,0,100,1,0,100,6,0,100,650,0.7485025509959087,0.5,0.5,False
946,30,30,30,0,100,1,0,100,6,0,100,650,0.7497651629964821,0.5,0.5,False
958,30,30,30,0,100,1,0,100,6,0,100,650,0.7009140020090854,0.5,0.5,False
975,30,30,30,0,100,1,0,100,6,0,100,650,0.7210805930080824,0.5,0.5,False
954,30,30,30,0,100,1,0,100,6,0,100,650,0.6372716030018637,0.5,0.5,False
954,30,30,30,0,100,1,0,100,6,0,100,650,0.7103027910052333,0.5,0.5,False
969,30,30,30,0,100,1,0,100,6,0,100,650,0.6481043050007429,0.5,0.5,False
969,30,30,30,0,100,1,0,100,6,0,100,700,0.7665083210013108,0.5,0.5,False
960,30,30,30,0,100,1,0,100,6,0,100,700,0.7153918390104081,0.5,0.5,False
970,30,30,30,0,100,1,0,100,6,0,100,700,0.718991071000346,0.5,0.5,False
962,30,30,30,0,100,1,0,100,6,0,100,700,1.1459796039998764,0.5,0.5,False
961,30,30,30,0,100,1,0,100,6,0,100,700,0.7132355000067037,0.5,0.5,False
962,30,30,30,0,100,1,0,100,6,0,100,700,0.758367618007469,0.5,0.5,False
943,30,30,30,0,100,1,0,100,6,0,100,700,0.8151022420061054,0.5,0.5,False
949,30,30,30,0,100,1,0,100,6,0,100,700,0.8005809079913888,0.5,0.5,False
949,30,30,30,0,100,1,0,100,6,0,100,700,0.7676381510100327,0.5,0.5,False
964,30,30,30,0,100,1,0,100,6,0,100,700,0.7934638949955115,0.5,0.5,False
984,30,30,30,0,100,1,0,100,6,0,100,750,0.7785313540080097,0.5,0.5,False
961,30,30,30,0,100,1,0,100,6,0,100,750,0.8428676620096667,0.5,0.5,False
965,30,30,30,0,100,1,0,100,6,0,100,750,0.7353626459953375,0.5,0.5,False
951,30,30,30,0,100,1,0,100,6,0,100,750,0.7892998379975324,0.5,0.5,False
963,30,30,30,0,100,1,0,100,6,0,100,750,0.8021847449999768,0.5,0.5,False
957,30,30,30,0,100,1,0,100,6,0,100,750,0.8218290299992077,0.5,0.5,False
958,30,30,30,0,100,1,0,100,6,0,100,750,0.8011579360027099,0.5,0.5,False
971,30,30,30,0,100,1,0,100,6,0,100,750,0.7682253249950008,0.5,0.5,False
956,30,30,30,0,100,1,0,100,6,0,100,750,0.7940913689963054,0.5,0.5,False
954,30,30,30,0,100,1,0,100,6,0,100,750,0.8542652379983338,0.5,0.5,False
961,30,30,30,0,100,1,0,100,6,0,100,800,0.8838719159975881,0.5,0.5,False
953,30,30,30,0,100,1,0,100,6,0,100,800,0.867083958000876,0.5,0.5,False
961,30,30,30,0,100,1,0,100,6,0,100,800,0.8614130049973028,0.5,0.5,False
954,30,30,30,0,100,1,0,100,6,0,100,800,0.8009218359948136,0.5,0.5,False
951,30,30,30,0,100,1,0,100,6,0,100,800,0.965141881009913,0.5,0.5,False
958,30,30,30,0,100,1,0,100,6,0,100,800,0.9086410500021884,0.5,0.5,False
967,30,30,30,0,100,1,0,100,6,0,100,800,0.8439575410011457,0.5,0.5,False
957,30,30,30,0,100,1,0,100,6,0,100,800,0.8472639719984727,0.5,0.5,False
951,30,30,30,0,100,1,0,100,6,0,100,800,0.8718503039999632,0.5,0.5,False
957,30,30,30,0,100,1,0,100,6,0,100,800,0.8849363240005914,0.5,0.5,False
964,30,30,30,0,100,1,0,100,6,0,100,850,0.8760228839964839,0.5,0.5,False
943,30,30,30,0,100,1,0,100,6,0,100,850,1.0238860659883358,0.5,0.5,False
958,30,30,30,0,100,1,0,100,6,0,100,850,0.9141470410104375,0.5,0.5,False
968,30,30,30,0,100,1,0,100,6,0,100,850,0.8472110160073498,0.5,0.5,False
937,30,30,30,0,100,1,0,100,6,0,100,850,0.9964644099964062,0.5,0.5,False
968,30,30,30,0,100,1,0,100,6,0,100,850,0.827982766990317,0.5,0.5,False
959,30,30,30,0,100,1,0,100,6,0,100,850,0.6382302869897103,0.5,0.5,False
958,30,30,30,0,100,1,0,100,6,0,100,850,0.8516638889996102,0.5,0.5,False
964,30,30,30,0,100,1,0,100,6,0,100,850,0.9644204469950637,0.5,0.5,False
960,30,30,30,0,100,1,0,100,6,0,100,850,0.8924449720070697,0.5,0.5,False
951,30,30,30,0,100,1,0,100,6,0,100,900,0.9613702130009187,0.5,0.5,False
959,30,30,30,0,100,1,0,100,6,0,100,900,1.0143044080032269,0.5,0.5,False
961,30,30,30,0,100,1,0,100,6,0,100,900,0.9565717669902369,0.5,0.5,False
968,30,30,30,0,100,1,0,100,6,0,100,900,0.9380480929976329,0.5,0.5,False
963,30,30,30,0,100,1,0,100,6,0,100,900,0.9901908809988527,0.5,0.5,False
969,30,30,30,0,100,1,0,100,6,0,100,900,0.9069191169983242,0.5,0.5,False
960,30,30,30,0,100,1,0,100,6,0,100,900,0.9348986840050202,0.5,0.5,False
965,30,30,30,0,100,1,0,100,6,0,100,900,0.9662498789984966,0.5,0.5,False
961,30,30,30,0,100,1,0,100,6,0,100,900,0.9224976669938769,0.5,0.5,False
964,30,30,30,0,100,1,0,100,6,0,100,900,1.0679388339922298,0.5,0.5,False
968,30,30,30,0,100,1,0,100,6,0,100,950,1.0224124079977628,0.5,0.5,False
958,30,30,30,0,100,1,0,100,6,0,100,950,1.0445755170076154,0.5,0.5,False
942,30,30,30,0,100,1,0,100,6,0,100,950,0.9719230339978822,0.5,0.5,False
943,30,30,30,0,100,1,0,100,6,0,100,950,1.0255042380013037,0.5,0.5,False
944,30,30,30,0,100,1,0,100,6,0,100,950,1.0114447050000308,0.5,0.5,False
975,30,30,30,0,100,1,0,100,6,0,100,950,0.955920538995997,0.5,0.5,False
954,30,30,30,0,100,1,0,100,6,0,100,950,1.0372480000078212,0.5,0.5,False
958,30,30,30,0,100,1,0,100,6,0,100,950,0.9592471700016176,0.5,0.5,False
962,30,30,30,0,100,1,0,100,6,0,100,950,0.9669273420004174,0.5,0.5,False
973,30,30,30,0,100,1,0,100,6,0,100,950,1.032077552008559,0.5,0.5,False

